Predictive Uncertainty-based Bias Mitigation in Ranking

Societal biases that are contained in retrieved documents have received increased interest. Such biases, which are often prevalent in the training data and learned by the model, can cause societal harms, by misrepresenting certain groups, and by enforcing stereotypes. Mitigating such biases demands algorithms that balance the trade-off between maximized utility for the user with fairness objectives, which incentivize unbiased rankings. Prior work on bias mitigation often assumes that ranking scores, which correspond to the utility that a document holds for a user, can be accurately determined. In reality, there is always a degree of uncertainty in the estimate of expected document utility. This uncertainty can be approximated by viewing ranking models through a Bayesian perspective, where the standard deterministic score becomes a distribution. In this work, we investigate whether uncertainty estimates can be used to decrease the amount of bias in the ranked results, while minimizing loss in measured utility. We introduce a simple method that uses the uncertainty of the ranking scores for an uncertainty-aware, post hoc approach to bias mitigation. We compare our proposed method with existing baselines for bias mitigation with respect to the utility-fairness trade-off, the controllability of methods, and computational costs. We show that an uncertainty-based approach can provide an intuitive and flexible trade-off that outperforms all baselines without additional training requirements, allowing for the post hoc use of this approach on top of arbitrary retrieval models.

==> figures/csv_files/Median_num_docs_to_swap_1std_FAIRMARCO.csv <==
,index,median_docs_to_swap
0,1,2.0
1,2,3.0
2,3,4.0
3,4,5.0
4,5,6.0
5,6,6.0
6,7,6.0
7,8,6.0
8,9,6.0
9,10,6.0
10,11,6.0
11,12,6.0
12,13,6.0
13,14,7.0
14,15,6.0
15,16,7.0
16,17,6.0
17,18,6.0
18,19,6.0
19,20,6.0
20,21,6.0
21,22,6.0
22,23,7.0
23,24,7.0
24,25,7.0
25,26,7.5
26,27,8.0
27,28,8.0
28,29,8.0
29,30,8.0
30,31,8.0
31,32,8.0
32,33,8.0
33,34,8.0
34,35,8.5
35,36,8.0
36,37,9.0
37,38,9.5
38,39,9.5
39,40,10.0
40,41,10.0
41,42,11.0
42,43,11.0
43,44,11.0
44,45,11.0
45,46,11.0
46,47,11.0
47,48,11.0
48,49,11.5
49,50,12.0


==> figures/csv_files/Median_num_docs_to_swap_2std_FAIRMARCO.csv <==
,index,median_docs_to_swap
0,1,3.0
1,2,5.0
2,3,7.0
3,4,7.0
4,5,8.0
5,6,9.0
6,7,10.0
7,8,10.0
8,9,10.0
9,10,11.0
10,11,10.0
11,12,10.0
12,13,10.0
13,14,11.0
14,15,11.0
15,16,10.0
16,17,11.0
17,18,11.0
18,19,10.0
19,20,11.0
20,21,10.0
21,22,10.0
22,23,11.0
23,24,11.0
24,25,12.0
25,26,12.0
26,27,12.5
27,28,13.0
28,29,13.5
29,30,13.5
30,31,14.0
31,32,14.0
32,33,15.0
33,34,15.0
34,35,16.0
35,36,17.0
36,37,17.0
37,38,18.0
38,39,18.5
39,40,18.0
40,41,18.0
41,42,18.0
42,43,18.0
43,44,19.0
44,45,19.0
45,46,19.0
46,47,20.0
47,48,20.5
48,49,21.0
49,50,21.0


==> figures/csv_files/adv_results.csv <==
,index,approach,alpha,Unnamed: 0,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
0,129,adv,0.05,,0.1946,,0.276,0.1887,0.2255,0.2726,0.276,,0.8515670146575711,0.8515960928035946,0.8752671904313042,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1,140,adv,0.1,,0.2017,,0.2831,0.2054,0.2392,0.2818,0.2831,,0.8345932988450245,0.8498739407136363,0.8721396220477642,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,104,adv,0.3,,0.2097,,0.2884,0.2127,0.2405,0.2864,0.2884,,0.8464929936760404,0.8504968585025698,0.8750956271594043,,,,,,,,,,,,,,,,,,,,,,,,,,,,
3,97,adv,0.5,,0.1933,,0.2752,0.1923,0.2262,0.2712,0.2752,,0.8353660722268109,0.8442384129801473,0.8773148822228897,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,102,adv,1.0,,0.194,,0.276,0.1996,0.2265,0.2733,0.276,,0.7521792424563336,0.7839136889956436,0.8370102049186832,,,,,,,,,,,,,,,,,,,,,,,,,,,,
5,139,adv,2.0,,0.2008,,0.2812,0.2021,0.2339,0.2785,0.2812,,0.860309496231784,0.8644282552158408,0.8916656588127727,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,110,adv,4.0,,0.1809,,0.2665,0.1772,0.2155,0.2638,0.2665,,0.9035847521211294,0.8944574729464299,0.8952964802347493,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,107,adv,5.0,,0.1954,,0.2766,0.1965,0.2283,0.2728,0.2766,,0.8115103666408403,0.834290046055391,0.8893306129041855,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/csv_files/coder_results.csv <==
,index,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,F1,Unnamed: 0,avg_runtime,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
0,17,coder,0.0,0.228384179885223,0.23327126023841638,0.33201819409572575,0.23426167075148144,0.2641119556800619,0.30550841871038675,0.33201819409572575,0.875422963043714,0.8600071974197929,0.8619750076931236,0.8709941885606676,0.8734349911938618,4.956997065324108,1.9633333333333332,2.521762643041713,3.8937758328492187,4.483189119753687,0.2050387596899225,0.2229734219269103,0.23216371890824986,0.2325753107529861,0.12234571687231581,0.13076012298938072,,,,,,,,,,,,,,,,,
1,18,coder,1.0,0.2152330850746083,0.21934678558465442,0.3214804846542272,0.2253026068371879,0.2526000917378966,0.2949854918702438,0.3214804846542272,0.8811949218173748,0.8670688168392463,0.8693057230888582,0.877993168676479,0.8803641881953499,4.988354647292981,1.979457364341085,2.5431192321889995,3.9245694357840533,4.518096866491787,0.1864341085271318,0.20947212993724623,0.21815038555149632,0.2186550679555808,0.11720631644427118,0.12516315072448966,,,,,,,,,,,,,,,,,
2,19,coder,2.0,0.21227867765195707,0.215960226605199,0.3189803622025882,0.22229622536769655,0.24962372390422527,0.2924898459997615,0.3189803622025882,0.88986420545283,0.8853339670684095,0.8846106806112628,0.8894547629765951,0.8904465684029967,5.039525013723648,2.0211627906976743,2.5879771133259504,3.9763562135210275,4.570834227016042,0.18875968992248063,0.20598560354374307,0.21476808704774564,0.2152697390357064,0.11714482609389652,0.1245326453203931,,,,,,,,,,,,,,,,,
3,20,coder,3.0,0.20045186525974876,0.20351992220519408,0.3088254733470627,0.20382552512751853,0.23742639169900026,0.28233048056307936,0.3088254733470627,0.8941944280816809,0.8899851298591072,0.8913241956878598,0.8955544908624387,0.8957111619631681,5.06540643756815,2.031782945736434,2.607755629383536,4.004395593060082,4.598870281063609,0.17403100775193797,0.19274455518641564,0.2022515580055944,0.20282820457612044,0.11030439697103352,0.11826703782581954,,,,,,,,,,,,,,,,,
4,21,coder,4.0,0.19003085602638223,0.192871283679001,0.3004138132364855,0.1933713098694621,0.22771653773471232,0.27323950250835227,0.3004138132364855,0.9014828627438741,0.9039046681378374,0.9045259809826683,0.9051103262921578,0.904046861527952,5.107263041729525,2.063565891472868,2.6464433370247322,4.047531508276123,4.642216398792888,0.15930232558139534,0.18132336655592468,0.19136208435790034,0.19213839543382705,0.10682319557053237,0.1147543563448812,,,,,,,,,,,,,,,,,
5,22,coder,5.0,0.17940596672167156,0.18223340131429977,0.2913337205924947,0.1806042640878293,0.21351308278294467,0.26416027463936315,0.2913337205924947,0.9056975077138969,0.9141915464267527,0.9116757022972946,0.9107712775728668,0.9089737274094902,5.132014736880205,2.0870542635658915,2.667384643779992,4.073028531105674,4.6678527432614745,0.14844961240310078,0.1699003322259136,0.1807444569312297,0.18150100119948737,0.09993052374190212,0.10946854689759768,,,,,,,,,,,,,,,,,
6,23,coder,6.0,0.174158222699824,0.17587064075152942,0.2866209401734001,0.1719191963221241,0.2066848547660102,0.2594652117294327,0.2866209401734001,0.9095091442223234,0.9174168052962146,0.9171357020802416,0.9156445339974463,0.9136273022524829,5.154709159069498,2.0944186046511626,2.6834772978959025,4.095540757757131,4.692745629284833,0.14147286821705427,0.1633407161314138,0.1742617944457026,0.17514323568046308,0.09591732546859424,0.1067666772962294,,,,,,,,,,,,,,,,,
7,24,coder,7.0,0.1685360044153083,0.1708863182086477,0.2816390502806527,0.17031554938656931,0.20425999009995116,0.2544911818029208,0.2816390502806527,0.9141469413305656,0.927398132744865,0.9257520355882675,0.9218867731113962,0.9191731812297214,5.181410039219203,2.1172093023255814,2.708739387227759,4.123750554521535,4.721595322298613,0.13527131782945737,0.1579734219269103,0.1693269390563672,0.17016107750642745,0.09549712489399137,0.10346684561095922,,,,,,,,,,,,,,,,,
8,25,coder,8.0,0.1616839484678541,0.1635920373825857,0.27531083516058064,0.1619715925913463,0.19564825437059835,0.24775997805452388,0.27531083516058064,0.9191545757205715,0.9323401799354948,0.9310512451307517,0.9275529726564005,0.9247399601827733,5.201614652265776,2.128062015503876,2.722410483573274,4.143842084850785,4.743458175272677,0.12751937984496126,0.15034883720930234,0.16198936410901552,0.16287124536981437,0.09163280028443212,0.09976288306529982,,,,,,,,,,,,,,,,,
9,26,coder,9.0,0.15985318409236637,0.16285162091126085,0.2732484150992754,0.1557224303578451,0.19178621475241842,0.2453949083274498,0.2732484150992754,0.9180055521149155,0.9323208962824647,0.9306213831845414,0.9266432170135139,0.9239696736319568,5.203900100572187,2.1284496124031005,2.7230601698043557,4.145439096973952,4.746809054189484,0.12945736434108526,0.1487873754152824,0.16118518590536793,0.16207817144934364,0.09098144911478911,0.09786495774268206,,,,,,,,,,,,,,,,,
10,27,coder,10.0,0.15400978742684546,0.1570399766331809,0.2679678086747794,0.1523872760565562,0.1829843760615664,0.2397337614368157,0.2679678086747794,0.9234982616917293,0.94133831268036,0.9380567439199817,0.933118979860023,0.9299178907197455,5.22865590498854,2.1486821705426355,2.743335179032853,4.170305875065071,4.772166821628811,0.12441860465116279,0.14257475083056478,0.15522818759823676,0.1562748639199619,0.08663862197678733,0.0952370573722137,,,,,,,,,,,,,,,,,
11,28,coder,11.0,0.14480726991506038,0.14825156925822716,0.26036645051925905,0.1464098321465443,0.16849793526139903,0.2314821821960764,0.26036645051925905,0.9240773968200814,0.9408630113732813,0.9378472528984434,0.9340329956161483,0.9305898237560618,5.231527823855395,2.147596899224806,2.742705795496493,4.174312508486919,4.775481934654935,0.1186046511627907,0.1336987818383167,0.14650864825621288,0.14745623119006598,0.0798927955815676,0.09156170556256125,,,,,,,,,,,,,,,,,
12,29,coder,12.0,0.1483161269973184,0.15177313463922687,0.26186187183480103,0.14171437199966455,0.16999430825490314,0.23229512210447786,0.26186187183480103,0.9270966866572398,0.9459894754710576,0.9420209110595552,0.9378889557393408,0.9341943753981875,5.248962359851353,2.1593023255813955,2.7549243263196748,4.191609409246856,4.794093926265942,0.12364341085271317,0.137046880767811,0.1500268198108157,0.1509321327158523,0.08028120770844849,0.09126196216087286,,,,,,,,,,,,,,,,,
13,30,coder,13.0,0.14575049649773922,0.14897141725391688,0.2596534498733646,0.1414746469711966,0.16822655486602203,0.22924545802446394,0.2596534498733646,0.9321774276781625,0.9540695976913937,0.9489888564359851,0.9446791069367383,0.9402903893746296,5.2779193125553086,2.177751937984496,2.775324843115541,4.222128306369778,4.82567516571374,0.12093023255813953,0.13404577334809892,0.14706865610881825,0.14813106614857643,0.08048526580110016,0.09057524939977478,,,,,,,,,,,,,,,,,
14,31,coder,14.0,0.1412975002702955,0.14458873099675854,0.25537887890776334,0.137669666207229,0.16274999775311022,0.22544227864726687,0.25537887890776334,0.9310796902672136,0.950674588355118,0.9481116127832934,0.9431202179799931,0.9391413099422333,5.2719783145587655,2.17,2.7727353266888146,4.214976240652966,4.819516472227252,0.11550387596899224,0.13023071244001477,0.14299583314504277,0.1437629719287441,0.07699485503923577,0.0877099408170425,,,,,,,,,,,,,,,,,
15,32,coder,15.0,0.13710872056239645,0.13991337670050513,0.2511541955039082,0.1352572341178943,0.16151656429150285,0.2208051674937034,0.2511541955039082,0.93317231882016,0.9538808351722968,0.9488529986144792,0.9459579736559646,0.9415238479571458,5.2821733887161795,2.1772093023255814,2.7744776670358062,4.226660234525339,4.830496938684315,0.11201550387596898,0.1273421926910299,0.137880565851827,0.1390438207490292,0.07702851618844982,0.08559591391616943,,,,,,,,,,,,,,,,,
16,33,coder,16.0,0.13551721842309436,0.13878145464261676,0.24929136901519688,0.12784359321271568,0.15483806973669348,0.2182471854380546,0.24929136901519688,0.9362626535307479,0.9573274486504838,0.9552005817016734,0.9496577536228703,0.9452054273297321,5.3002954354262055,2.185116279069767,2.793204134366925,4.243616802465566,4.8499764717581195,0.11046511627906977,0.1251310446659284,0.13638756098758753,0.137909056024853,0.07318826234252006,0.0840263799175111,,,,,,,,,,,,,,,,,
17,34,coder,17.0,0.12605934661686488,0.1293047137461679,0.24137294414815408,0.12663404574366674,0.15133413709601176,0.21060184358453277,0.24137294414815408,0.9363103223915353,0.9552048888134443,0.9548545686301899,0.9500091720870474,0.945376761613903,5.300239662954864,2.1802325581395348,2.792063492063492,4.244918231780004,4.850509650076845,0.10077519379844961,0.11767626430417127,0.12714738447504803,0.12843236444236036,0.07095394778696261,0.0801679115955526,,,,,,,,,,,,,,,,,
18,35,coder,18.0,0.1251483123895033,0.12724324333420622,0.23995680188937463,0.1267994649139551,0.14628459304625036,0.20784360240696167,0.23995680188937463,0.9363254709421122,0.9561731454761501,0.9552402113534751,0.9500544595745347,0.9453901626487817,5.301283664270108,2.1824806201550384,2.793364710225175,4.245645236194593,4.851257806694443,0.1,0.11497231450719822,0.12493958267317402,0.1262949794191762,0.06820690203660087,0.07888268682032268,,,,,,,,,,,,,,,,,
19,36,coder,19.0,0.12236703210099119,0.12514716237166856,0.23693697348855178,0.11894840224229876,0.14579917480583468,0.20483655665850115,0.23693697348855178,0.9401313625555222,0.9623683585129859,0.9608504789341444,0.9548154666791703,0.9499568390402363,5.322095847595054,2.1965891472868218,2.809625322997416,4.266541062656621,4.8742600280733,0.09883720930232558,0.11345514950166112,0.12248438796585165,0.12419973339778938,0.06932712172489634,0.07727097233609052,,,,,,,,,,,,,,,,,
20,37,coder,20.0,0.11928283649041112,0.12093885613314308,0.23428445335221104,0.1181079838335074,0.14340725750403768,0.20147237740645046,0.23428445335221104,0.9377442538559603,0.9580906467492786,0.9579393799359834,0.9516869059917152,0.9470504057582537,5.308757070553019,2.1868217054263566,2.8011332595053524,4.252659551221322,4.859457520947484,0.09534883720930233,0.10843484680693984,0.11834978995283575,0.11994579508375444,0.06913659636006785,0.07575685679869272,,,,,,,,,,,,,,,,,


==> figures/csv_files/fa_ir_results.csv <==
,index,dcg5,dcg10,dcg100,dcg,nfairr,nfairr5,nfairr10,nfairr100,mrr,mrr5,mrr10,mrr100,alpha,approach,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,ndcg,nfairr50,mrr50,map,ndcg_cut_5,ndcg_cut_10,ndcg_cut_50,ndcg_cut_100,ndcg_cut_1000,fairr,fairr5,fairr10,fairr50,fairr100,avg_runtime
0,68,0.2487691574921802,0.2939140666006948,0.3902318217500652,0.4135751363056753,0.8972148070509803,0.8470722118485826,0.8580974399781734,0.877401557551626,0.0,0.0,0.0,0.0,0.1,fa*ir,0.3749263801378194,,,,,0.3345838486950142,0.8733673008087722,0.0,0.2194198470083183,0.2262705163478213,0.2575105789416991,,0.3198335165760416,0.3345838486950142,6.569239722858602,1.9337984496124023,2.510424510889627,3.911649254554408,4.526464271663109,0.0560320112317107
1,69,0.2487691574921802,0.2939140666006948,0.3902318217500652,0.4135751363056753,0.8972668578058677,0.8470722118485826,0.8580974399781736,0.8774222650544042,0.0,0.0,0.0,0.0,0.3,fa*ir,0.3749263801378193,,,,,0.3345838486950142,0.8733673008087722,0.0,0.2194198470083183,0.2262705163478213,0.2575105789416991,,0.3198335165760416,0.3345838486950142,6.5695527102670495,1.9337984496124023,2.5104245108896266,3.911649254554408,4.526571689297467,0.0560320112317107
2,70,0.2487691574921802,0.2939140666006948,0.3902318217500652,0.4135751363056753,0.8982849339553658,0.8482604651162791,0.8594163511990013,0.8785612228909083,0.0,0.0,0.0,0.0,0.5,fa*ir,0.3749263801378193,,,,,0.3345838486950142,0.874535865796086,0.0,0.2194198470083183,0.2262705163478213,0.2575105789416991,,0.3198335165760416,0.3345838486950142,6.5762427196566735,1.9365116279069765,2.514287559985234,3.916906868383515,4.532479893572089,0.0560320112317107
3,71,0.2400631664324969,0.289681548536016,0.3860530285437906,0.4093410226417773,0.9159123338297438,0.8983137667628586,0.8979120259539212,0.9018204095196044,0.0,0.0,0.0,0.0,0.7,fa*ir,0.3707276034300593,,,,,0.3270196350101231,0.9009064078067798,0.0,0.2093522468210855,0.2153977995949796,0.2499514174177692,,0.3123079982209642,0.3270196350101231,6.694847071113007,2.050465116279069,2.6255555555555548,4.031381759577605,4.6477645617373975,0.0560320112317107
4,72,0.2282946414630267,0.2838926577769214,0.3804646438660294,0.4036616013265137,0.9298736223588684,0.938626107621796,0.9242005921342143,0.9201084818988916,0.0,0.0,0.0,0.0,0.8,fa*ir,0.366260583786224,,,,,0.3201281193038478,0.9209403579921256,0.0,0.2008596208368847,0.2041114102669589,0.2429997245978204,,0.305480064072629,0.3201281193038478,6.791119476249834,2.1423255813953483,2.70187523071244,4.119282733733861,4.739691345668615,0.0560320112317107
5,73,0.2244717763276372,0.2740109338435233,0.375900287821952,0.3990551264416506,0.9401409384469512,0.9517131896112714,0.9436633251495068,0.9329148835622832,0.0,0.0,0.0,0.0,0.85,fa*ir,0.3628285720026232,,,,,0.3152581064217331,0.934974792803798,0.0,0.1951761034945067,0.1999197602900013,0.2343948760416008,,0.3006392787981056,0.3152581064217331,6.863526548943808,2.172170542635658,2.758641565153193,4.181511617066303,4.804912008114736,0.0560320112317107
6,74,0.1937326928380932,0.2661282907416776,0.3723596575045775,0.3944576738843532,0.9543293731501016,1.0,0.9694497744925776,0.9502426571690836,0.0,0.0,0.0,0.0,0.9,fa*ir,0.3594313904574026,,,,,0.3109182896652704,0.952934222070061,0.0,0.1904725314101197,0.1762896617076617,0.2277557167583088,,0.2970347892553047,0.3109182896652704,6.965326599261928,2.282403100775193,2.834016242155777,4.261712629692122,4.893998726946524,0.0560320112317107
7,75,0.1937326928380932,0.2637669469583394,0.3694124243808871,0.3914541830972398,0.9623763194289622,1.0,0.976462507443688,0.960280725130108,0.0,0.0,0.0,0.0,0.92,fa*ir,0.3564712456529341,,,,,0.3083675319458773,0.9639733936117858,0.0,0.1880037391222545,0.1762896617076617,0.225694507380085,,0.294515525630882,0.3083675319458773,7.023687157233208,2.282403100775193,2.8545311923218897,4.311237642651872,4.945876052243184,0.0560320112317107
8,76,0.1937326928380932,0.2396199125912538,0.3661481682338708,0.3871168701584685,0.974630967634865,1.0,1.0,0.97404031074133,0.0,0.0,0.0,0.0,0.95,fa*ir,0.3521689475093681,,,,,0.3048805681032021,0.9783774032379918,0.0,0.1849948773104514,0.1762896617076617,0.2081398185297808,,0.2914887299648432,0.3048805681032021,7.113188576629137,2.282403100775193,2.923471760797342,4.376032799413824,5.017234466870024,0.0560320112317107
9,77,0.1937326928380932,0.2396199125912538,0.359858249374523,0.3807902107659954,0.9901899424330456,1.0,1.0,0.9910352427163084,0.0,0.0,0.0,0.0,0.98,fa*ir,0.3394570049369024,,,,,0.3001779430434164,0.9945173431448976,0.0,0.1819440577541195,0.1762896617076617,0.2081398185297808,,0.2867849884470212,0.3001779430434164,7.227213108005007,2.282403100775193,2.923471760797342,4.448631398816692,5.105365194231073,0.0560320112317107


==> figures/csv_files/msmarco_ablation.csv <==
,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,Unnamed: 0,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,qid,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
0,ablation,0.001,0.2176048822426673,0.2232180468566285,0.33330105825408524,0.2266756605465776,0.2562589455259995,0.31855000524661803,0.33330105825408524,0.9025158059075379,0.8654052622644712,0.8714560634709251,0.8820370465954317,0.8848987808290903,6.608243426279546,1.975658914728682,2.5495514950166114,3.950656221079705,4.565355199137353,11072.0,0.187984496124031,0.20860095976375045,0.22180302592351178,0.22257987471020635,0.11771343703408822,0.0085131654987256,0.13257173277982498,,,,,,,,,,,,,,,,
1,ablation,0.002,0.2147503273264653,0.2203653824984562,0.3312006866947728,0.22455391055047924,0.25413719552990116,0.3164501037359626,0.3312006866947728,0.9074280839809774,0.880648854184349,0.8836668274024806,0.8899024152299999,0.8917403434685002,6.643017117807309,2.01046511627907,2.585215946843854,3.985474183342239,4.60006927629897,11287.0,0.18604651162790697,0.20573274270948688,0.218947048771329,0.21972721035203405,0.1189438031987598,0.0085131654987256,0.13248532701888277,,,,,,,,,,,,,,,,
2,ablation,0.005,0.2096166409188352,0.21523000727667518,0.3270195931010896,0.21522397355754977,0.249900382312748,0.31226682218327406,0.3270195931010896,0.9171261178550346,0.9126637922254287,0.9100559044621984,0.9057632336888074,0.9053719123972572,6.713532577693382,2.083565891472868,2.6624584717607975,4.056550289279357,4.670393524960369,11502.0,0.17751937984496122,0.20104282022886674,0.2139917228712945,0.21459123974331107,0.11592756149600025,0.0085131654987256,0.12955758385396485,,,,,,,,,,,,,,,,
3,ablation,0.01,0.20816510395991117,0.21378086086359852,0.32571925742935015,0.209263867768011,0.24846447214905915,0.31096567942596604,0.32571925742935015,0.925296277874462,0.9388053641147514,0.9302052018235708,0.9190965512459681,0.9168641727416331,6.772751693069549,2.143255813953488,2.721424880029531,4.1162546496671535,4.729620372367856,11717.0,0.17596899224806203,0.19950535252860835,0.21254157167760954,0.2131418833484625,0.11610252326392302,0.0085131654987256,0.12900703409904643,,,,,,,,,,,,,,,,
4,ablation,0.02,0.20393370947764733,0.20956995702219516,0.3222529292887077,0.2015378216254588,0.23971919977006678,0.3074930304554234,0.3222529292887077,0.932884313720688,0.9587001188253268,0.9494595412179303,0.9317111821591403,0.9274965799527827,6.827997153050572,2.1886821705426356,2.77782022886674,4.173010464412752,4.784774682493363,11932.0,0.17015503875968993,0.19358065706902916,0.20832572259630347,0.2089292303422534,0.11317674429053531,0.0085131654987256,0.12678760468995612,,,,,,,,,,,,,,,,
5,ablation,0.03,0.2016136948886581,0.20724990440351265,0.320226628946262,0.1986032646321032,0.23780578405587113,0.30545588468964313,0.320226628946262,0.9361133107726374,0.965795688338143,0.9554516706010415,0.9369929178480977,0.931963929203475,6.851500328168341,2.2048837209302325,2.7953709856035434,4.196762637578532,4.807930759134996,12147.0,0.1678294573643411,0.1913842746400886,0.20600189885070785,0.20660605802001786,0.11257199930918682,0.0085131654987256,0.1258344280143068,,,,,,,,,,,,,,,,
6,ablation,0.04,0.19933469664337383,0.20497267358594942,0.31821562529223524,0.19386939225626135,0.23319427181584576,0.3034453564027864,0.31821562529223524,0.9380855532500826,0.9694283483279579,0.9593831981245698,0.9401783189756783,0.9346418083650916,6.865906886695181,2.2131782945736433,2.8068863049095603,4.211094411336463,4.821821929292921,12362.0,0.16550387596899227,0.1882576596530085,0.20372473167963254,0.20432889084894254,0.11000760996962718,0.0085131654987256,0.12412698737464785,,,,,,,,,,,,,,,,
7,ablation,0.05,0.19903535223933488,0.20467531596773406,0.31787050961855823,0.1940732236555118,0.2329912170331735,0.3031001077498978,0.31787050961855823,0.9393990615958002,0.9714653539297232,0.9613656609533918,0.9423141526177621,0.9363974615071843,6.875555399442669,2.217829457364341,2.8126928755998524,4.220703965460711,4.8309291649309865,12577.0,0.16666666666666669,0.18808416389811738,0.2034273065835479,0.2040314657528579,0.11053858926021559,0.0085131654987256,0.1243417322486556,,,,,,,,,,,,,,,,
8,ablation,0.075,0.1962056165347836,0.20184561258789407,0.31564530393165324,0.19215278645891928,0.22968212735337945,0.3008729644591687,0.31564530393165324,0.941884216712762,0.9753017144797148,0.9657458577503217,0.9461032548917101,0.9396445129887744,6.893403769772868,2.2265891472868216,2.8255223329641934,4.237751914639133,4.847772846785205,12792.0,0.1631782945736434,0.18455703211517163,0.20059718764611315,0.20120134681542315,0.10989942776517699,0.0085131654987256,0.12309676505915573,,,,,,,,,,,,,,,,
9,ablation,0.1,0.19524000117867746,0.20086601423992634,0.3146513591023248,0.19183035184530717,0.2265086756432252,0.2998774713459673,0.3146513591023248,0.9431823176633368,0.9762862671872349,0.9668669007803518,0.9477867529836225,0.9412127247544347,6.902873987841935,2.2288372093023257,2.8288058324104832,4.245326318241332,4.855907753241289,13007.0,0.16279069767441862,0.18354189737910667,0.19961713788450036,0.20022129705381034,0.10879322669679845,0.0085131654987256,0.12288934443788696,,,,,,,,,,,,,,,,
10,ablation,0.2,0.19343162693629465,0.19905288977519986,0.31299662994764754,0.189099626251202,0.22528447958139292,0.2989082815410378,0.31299662994764754,0.946709128654492,0.9782893226956375,0.9699149531335023,0.95142514980337,0.9451774619748644,6.928418906775963,2.233410852713178,2.8377334809892947,4.261696212635702,4.876474341961895,13222.0,0.16162790697674417,0.18207641196013288,0.19778967673937461,0.19845117327539352,0.1075847043450565,0.0085131654987256,0.12156171009724868,,,,,,,,,,,,,,,,
11,ablation,0.4,0.19279433050546788,0.19840784958945648,0.3123290817663622,0.18889579485195154,0.22483506631732533,0.29823985254222296,0.3123290817663622,0.9514851270305991,0.9798170768969615,0.9735269928457743,0.955473570760384,0.9499791953293192,6.963027298500326,2.2368992248062014,2.8483130306386117,4.279901083895912,4.90136753096062,13437.0,0.16046511627906976,0.18068106312292356,0.19714453492049538,0.1978060314565143,0.10963398459518886,0.0085131654987256,0.12180108046659703,,,,,,,,,,,,,,,,
12,ablation,0.6,0.19232033572785986,0.1979363670926683,0.31185903536747195,0.18689264807021483,0.22317166673554978,0.29776446921687677,0.31185903536747195,0.9549627265545955,0.9813108810049228,0.9752702307446979,0.9581129682105706,0.9530220176033087,6.988026734525685,2.24031007751938,2.8533997785160574,4.291667713796423,4.917004048136871,13652.0,0.15930232558139534,0.17985972683647103,0.19667202184748733,0.19733351838350624,0.10846078106525242,0.0085131654987256,0.12126019484784688,,,,,,,,,,,,,,,,
13,ablation,0.8,0.1942723593011126,0.19988840070750138,0.3131638644992289,0.1886092538675569,0.2233310049335092,0.2990613406992453,0.3131638644992289,0.9583004338443211,0.9834836869801391,0.9778360056391734,0.9610463601457113,0.9562708161011638,7.011767315929032,2.245271317829457,2.860880398671096,4.304670236295205,4.933590841203558,13867.0,0.16162790697674417,0.18196382428940566,0.19852935798826654,0.1992838777800994,0.10889192529373616,0.0085131654987256,0.12231099066587835,,,,,,,,,,,,,,,,
14,ablation,1.0,0.19400777494249913,0.19962361167958745,0.31285924111253427,0.1886092538675569,0.22188012735168325,0.2987447043935027,0.31285924111253427,0.9607424661153804,0.9847737905279239,0.9789608295900466,0.9630394166963263,0.9585734898993411,7.029544604228794,2.2482170542635656,2.8641749723145074,4.313637406967325,4.945535679494681,14082.0,0.16162790697674417,0.18185308231819858,0.19826909490191652,0.19901606788600604,0.107336708934547,0.0085131654987256,0.12190994580008598,,,,,,,,,,,,,,,,
15,ablation,1.5,0.1911820444239644,0.1967984272197958,0.3104751353141083,0.18509333268772857,0.22002098378631085,0.2967792534963623,0.3104751353141083,0.9655530458605056,0.987286097436768,0.9826264323475982,0.9671939495589414,0.9632196469593437,7.064521275955012,2.253953488372093,2.874911406423034,4.332321004935862,4.96962386414127,14297.0,0.15930232558139534,0.17937246216315983,0.1954576628471159,0.1961884686878153,0.10767224271059787,0.0085131654987256,0.12151253840047273,,,,,,,,,,,,,,,,
16,ablation,2.0,0.18988958050733332,0.19550744912623583,0.30922461041541416,0.1844843570897218,0.2178223695558098,0.2955319450724223,0.30922461041541416,0.9692197498914016,0.9883725004243762,0.9851319225597394,0.9708592197113705,0.9669846205462364,7.09107911257698,2.2564341085271318,2.882249907715024,4.34881180797209,4.989154203480424,14512.0,0.15852713178294575,0.17788667404946473,0.19417928461204878,0.19489772910585582,0.10644632107893773,0.0085131654987256,0.12063781349611548,,,,,,,,,,,,,,,,
111,ours_adapted,0.0,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.31983351657604153,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,,,,,,,0.013669232220374201,0.13347601728324124,674037.4790697674,,,,,,,,,,,,,,,
112,ours_adapted,0.2,0.21752159167623036,0.22313635726376693,0.33324454845685003,0.22487634516409136,0.2561835467399308,0.3184867506229685,0.33324454845685003,0.9035728847290262,0.8578004413512137,0.8659107129007936,0.8795210089204577,0.8834770778197198,6.615720302876222,1.9582945736434108,2.533309339239572,3.9393246106994004,4.557962538484931,,,,,,,0.013669232220374201,0.1333750992759765,674037.4790697674,,,,,,,,,,,,,,,
113,ours_adapted,0.4,0.21730776667594992,0.22292302768586353,0.33313796143768465,0.22638911956218297,0.25603954352356645,0.3183680740576954,0.33313796143768465,0.910539026809291,0.8715162790697675,0.8766960696744358,0.8871834099265282,0.8908661297012506,6.665175593474849,1.9896124031007751,2.564798818752307,3.9732195740028975,4.595501434382402,,,,,,,0.013669232220374201,0.1337960959621375,674037.4790697674,,,,,,,,,,,,,,,
114,ours_adapted,0.6000000000000001,0.21732658096227234,0.22294154860954635,0.3331367435306233,0.22635322593296547,0.2560593018447959,0.31835768669530745,0.3331367435306233,0.9148670943131121,0.8776612459684264,0.8829087527734046,0.8915048550907064,0.8950560913301714,6.696745082993782,2.003643410852713,2.5829955703211516,3.9926626431548664,4.617236347136038,,,,,,,0.013669232220374201,0.1340225705412945,674037.4790697674,,,,,,,,,,,,,,,
115,ours_adapted,0.8,0.2146099412478565,0.22022437772429318,0.33117577956079003,0.22423147593686713,0.2540877999308806,0.31639434242268305,0.33117577956079003,0.9201209990962776,0.8877104736038024,0.8920258132334797,0.8980416590794182,0.9010691079594207,6.735182490119202,2.0265891472868214,2.6096991509782206,4.022073066556492,4.648428134411799,,,,,,,0.013669232220374201,0.13341757233677048,674037.4790697674,,,,,,,,,,,,,,,
116,ours_adapted,1.0,0.21464332649652998,0.22025561067479646,0.331147097110823,0.22083415797140046,0.2540040371943258,0.31636132498891695,0.331147097110823,0.9245174159379338,0.8973523001188254,0.8999481727241336,0.9034186872806497,0.9059434888032645,6.766218482506251,2.0486046511627904,2.632833148763381,4.045866458143588,4.673170404271862,,,,,,,0.013669232220374201,0.13370969864225263,674037.4790697674,,,,,,,,,,,,,,,
117,ours_adapted,1.2000000000000002,0.21453315204041845,0.22014619728399862,0.3310799408278138,0.21903484258891423,0.2538614994262955,0.31628960948096596,0.3310799408278138,0.9285317911631606,0.90689227635376,0.9068672578673203,0.9086276387348596,0.9106102862130435,6.79559116337889,2.070387596899225,2.6530989294942784,4.06930260033347,4.697378844234728,,,,,,,0.013669232220374201,0.13382818350166936,674037.4790697674,,,,,,,,,,,,,,,
118,ours_adapted,1.4,0.21473562992643405,0.2203493600744398,0.3311023045640573,0.21921106257663062,0.25382493937889844,0.3163048912050295,0.3311023045640573,0.9321211148273584,0.9150402987608216,0.9123445518622727,0.9131905818573576,0.9148561400083108,6.821393610810437,2.0889922480620156,2.669141749723145,4.089832218388705,4.719403690755483,,,,,,,0.013669232220374201,0.1337088911864539,674037.4790697674,,,,,,,,,,,,,,,
119,ours_adapted,1.6,0.21388333862129166,0.21949542257606486,0.3303937202603286,0.21856619334940636,0.2530969610514528,0.31559296724372515,0.3303937202603286,0.9346932513280948,0.921830317433373,0.9165432644587257,0.9164828191389855,0.9178468083728232,6.840207077017882,2.104496124031008,2.681439645625692,4.104636171476047,4.734904230562379,,,,,,,0.013669232220374201,0.13334230593277172,674037.4790697674,,,,,,,,,,,,,,,
120,ours_adapted,1.8,0.21197584426760968,0.21758651266991044,0.32880773763402116,0.21362848957431405,0.2514887826235321,0.31400361008449074,0.32880773763402116,0.9377884577571817,0.9296727890001697,0.9228265247467687,0.9205932961683074,0.9216994361536869,6.8628365583275395,2.122403100775194,2.69984311554079,4.1231300516694525,4.754889265296665,,,,,,,0.013669232220374201,0.13234885720944467,674037.4790697674,,,,,,,,,,,,,,,
121,ours_adapted,2.0,0.21195399966414552,0.21759678971617288,0.32882635590074744,0.21342465817506354,0.25149964630211485,0.31401950756846897,0.32882635590074744,0.9410360999231157,0.9371418095399763,0.9294534287292336,0.9251166465530005,0.925773679198483,6.886270196770502,2.139457364341085,2.71922296050203,4.143310549981585,4.775791194750766,,,,,,,0.013669232220374201,0.1325880065865816,674037.4790697674,,,,,,,,,,,,,,,
122,ours_adapted,2.5,0.21103167649823473,0.2166752825563975,0.32812592951867264,0.2107766421661026,0.2506147979251665,0.31373615715788905,0.32812592951867264,0.9459443007646121,0.9455614326939399,0.9383530862408207,0.931575910113138,0.9317301351236214,6.922187379605283,2.1586821705426353,2.7452897748246583,4.172372103073032,4.80668958030164,,,,,,,0.013669232220374201,0.13233614601582722,674037.4790697674,,,,,,,,,,,,,,,
123,ours_adapted,3.0,0.20782234160379837,0.2134647585782923,0.3255803482973714,0.20546140560378803,0.24804879547086864,0.31118712340305515,0.3255803482973714,0.9495666181975039,0.9509934476319809,0.9451518120704965,0.9364242090047065,0.9361172575197488,6.948601588403281,2.1710852713178292,2.765203026947213,4.194185595327793,4.829447240386445,,,,,,,0.013669232220374201,0.13130020118711674,674037.4790697674,,,,,,,,,,,,,,,
124,ours_adapted,3.5,0.2070796264419418,0.21272030150591734,0.3249165933108287,0.20345825882205135,0.24600222142109768,0.31051638875932297,0.3249165933108287,0.9538064371805612,0.9592772704124937,0.9528529176747664,0.942458196599854,0.9416605363094054,6.979613747767939,2.19,2.7877593207825764,4.2213337445272945,4.858202320153918,,,,,,,0.013669232220374201,0.13092186541260098,674037.4790697674,,,,,,,,,,,,,,,
125,ours_adapted,4.0,0.20393993839569707,0.20958065105670062,0.32242774498279886,0.19994233764222302,0.24347224277498733,0.3080204340035992,0.32242774498279886,0.956915864194455,0.9659654388049567,0.9580882327357494,0.946869364571494,0.945741425349169,7.00221863666312,2.205271317829457,2.8030933923957178,4.241180495013565,4.87937143221077,,,,,,,0.013669232220374201,0.12966318160069956,674037.4790697674,,,,,,,,,,,,,,,
126,ours_adapted,4.5,0.20285864667129105,0.20849715592681936,0.3215138224338137,0.19933336204421626,0.24259022816238895,0.3071026910420716,0.3215138224338137,0.9592001125276453,0.9689190969275165,0.9612900425365265,0.9498871072163316,0.9486663917914662,7.01883547843546,2.212015503875969,2.812471391657438,4.254732032181558,4.894509078688865,,,,,,,0.013669232220374201,0.1291324642544547,674037.4790697674,,,,,,,,,,,,,,,
127,ours_adapted,5.0,0.20178678943326905,0.20742561664025067,0.3205618091745093,0.198688492816992,0.23908942795528537,0.3061473786810332,0.3205618091745093,0.9609260891199917,0.9703450008487524,0.9631263097594086,0.9521579961639932,0.9509194998176996,7.031347047433452,2.2152713178294574,2.817849760059062,4.264949227857629,4.906196800608964,,,,,,,0.013669232220374201,0.12850757053523995,674037.4790697674,,,,,,,,,,,,,,,
128,ours_adapted,5.5,0.20049840959733775,0.2061369526459144,0.3194515108379177,0.19787568581973475,0.2341203673328118,0.3050348115096283,0.3194515108379177,0.9627886459469481,0.9727215073841453,0.9656475538083967,0.954897960933631,0.9532435113056362,7.044796560099414,2.2206976744186044,2.8252344038390547,4.277276891976019,4.918252325552221,,,,,,,0.013669232220374201,0.12783460780763334,674037.4790697674,,,,,,,,,,,,,,,
129,ours_adapted,6.0,0.19959315579171438,0.2052301038382492,0.31859746464472344,0.1940732236555118,0.23331917034731403,0.30417957785514993,0.31859746464472344,0.9641913133784508,0.9750640638261756,0.9669841093264931,0.9567059944392419,0.95507481487437,7.054931749584364,2.226046511627907,2.8291491325212252,4.285411605976342,4.927751988512644,,,,,,,0.013669232220374201,0.12723396674963944,674037.4790697674,,,,,,,,,,,,,,,
130,ours_adapted,6.5,0.19927816977409668,0.20492072737575243,0.31825292617651774,0.1940732236555118,0.23182443470086175,0.3038346440544333,0.31825292617651774,0.9653281895002305,0.9755733152266168,0.968033314860501,0.9580824558685649,0.9565115534910317,7.06317544342588,2.2272093023255812,2.8322222222222218,4.291604588587155,4.935204894111439,,,,,,,0.013669232220374201,0.12703152749796232,674037.4790697674,,,,,,,,,,,,,,,
131,ours_adapted,7.0,0.19680077587847264,0.2024452947163947,0.31639725898332266,0.19235661785816974,0.2299342999040014,0.30198160831188425,0.31639725898332266,0.9669307193031238,0.9778479714819216,0.9701317259285165,0.9603019470801338,0.9586910970048742,7.074766371821338,2.2324031007751937,2.8383684016242157,4.301590535294623,4.9465110091338635,,,,,,,0.013669232220374201,0.1262118285196966,674037.4790697674,,,,,,,,,,,,,,,
132,ours_adapted,7.5,0.19635551045763439,0.20199928675831025,0.3159436556505748,0.19215278645891928,0.22833032899003472,0.3015240008725775,0.3159436556505748,0.967909041104745,0.9785269733491767,0.9712149597501138,0.9615334163253396,0.959966921283108,7.081839319793277,2.2339534883720926,2.8415411590992985,4.30710924728564,4.95309935703971,,,,,,,0.013669232220374201,0.1259205202102752,674037.4790697674,,,,,,,,,,,,,,,
133,ours_adapted,8.0,0.19615217489063144,0.20179553187946522,0.3156957786684747,0.19215278645891928,0.2282746770395878,0.3012752340601785,0.3156957786684747,0.9688170422657745,0.978628823629265,0.9718306196940931,0.962599534848405,0.9611031023644483,7.088423616788489,2.2341860465116277,2.843344407530454,4.311905933435908,4.958993157237023,,,,,,,0.013669232220374201,0.12577509891964087,674037.4790697674,,,,,,,,,,,,,,,
134,ours_adapted,8.5,0.19534011248422606,0.20097230144188274,0.3150475775535548,0.19154381086091252,0.22766570144158102,0.30132589301271395,0.3150475775535548,0.9696770182912422,0.9789683245628926,0.9725805023280087,0.9638190881316283,0.9621455309207733,7.094685448333067,2.2349612403100774,2.8455407899593945,4.317392954078162,4.964400627693848,,,,,,,0.013669232220374201,0.12538449603343724,674037.4790697674,,,,,,,,,,,,,,,
135,ours_adapted,9.0,0.19467953797009563,0.20030404444638578,0.31439489327315373,0.1912213762473004,0.22599877926369963,0.3006738981745864,0.31439489327315373,0.9705625038785405,0.980156577830589,0.9733036267783018,0.9648626444731773,0.9632763105875454,7.100988318245051,2.237674418604651,2.8476504245108893,4.32204063281707,4.970201767793035,,,,,,,0.013669232220374201,0.12495389707470349,674037.4790697674,,,,,,,,,,,,,,,
136,ours_adapted,9.5,0.19464241352827943,0.2002659813679791,0.31436055194664614,0.1912213762473004,0.22599877926369963,0.3006361218649096,0.31436055194664614,0.9712611660800842,0.980156577830589,0.9737636388142332,0.9657322109704164,0.9642110187467366,7.106028569308092,2.237674418604651,2.8489977851605754,4.32595299104348,4.975050451883577,,,,,,,0.013669232220374201,0.12495619667272068,674037.4790697674,,,,,,,,,,,,,,,
137,ours_adapted,10.0,0.19686645812129047,0.2024907679761124,0.3159543902923208,0.19293798204464244,0.2277153850610417,0.3022319979052314,0.3159543902923208,0.9723615627846804,0.9815145815650993,0.9756143995670145,0.9672227168483284,0.9656899111095167,7.114011994488746,2.2407751937984495,2.8544186046511624,4.332659083046193,4.982722024877271,,,,,,,0.013669232220374201,0.12576664320535763,674037.4790697674,,,,,,,,,,,,,,,
138,ours_adapted,12.0,0.19575949274992935,0.20138683809818791,0.31488803121697484,0.1906124006492936,0.22686887604819125,0.30118251852206257,0.31488803121697484,0.9751828455579138,0.9844682396876592,0.9790045202309022,0.9706123941796222,0.969474722740464,7.134223702688676,2.2475193798449613,2.8643373938722774,4.34784887171686,5.002272161883765,,,,,,,0.013669232220374201,0.1251397615597388,674037.4790697674,,,,,,,,,,,,,,,
139,ours_adapted,14.0,0.19439319957702622,0.20002721874417184,0.31358002608023683,0.19000342505128684,0.2245749280350561,0.29989203808576176,0.31358002608023683,0.9778487550921915,0.9861317942624341,0.9820067814316176,0.9741554207601678,0.9730526660565978,7.15301497236829,2.2513178294573644,2.8730361757105944,4.36356317768744,5.020524042959407,,,,,,,0.013669232220374201,0.12440952167713029,674037.4790697674,,,,,,,,,,,,,,,
140,ours_adapted,16.0,0.19062276823928423,0.1962607663810752,0.3102782068884829,0.1844843570897218,0.21932889908808267,0.29661724776983706,0.3102782068884829,0.980685430056114,0.989662603972161,0.9853220188576928,0.9777886687651756,0.9768494327103229,7.173594559005156,2.25937984496124,2.8827464008859356,4.379909906507045,5.040219304938664,,,,,,,0.013669232220374201,0.12267685553447151,674037.4790697674,,,,,,,,,,,,,,,
141,ours_adapted,18.0,0.18936578605726956,0.1950072549608402,0.3087707990461312,0.18416192247610966,0.21869417442428388,0.29514372196103794,0.3087707990461312,0.9836609847415027,0.9922767611610932,0.9893694946204148,0.9820318718679987,0.9808191317947764,7.195127568046973,2.2653488372093022,2.8946013289036543,4.398975041909517,5.060776374036627,,,,,,,0.013669232220374201,0.1218168380073347,674037.4790697674,,,,,,,,,,,,,,,


==> figures/csv_files/msmarco_ablation_10.csv <==
,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,Unnamed: 0,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,qid,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
0,ablation,0.001,0.2176048822426673,0.2232180468566285,0.33330105825408524,0.2266756605465776,0.2562589455259995,0.31855000524661803,0.33330105825408524,0.9025158059075379,0.8654052622644712,0.8714560634709251,0.8820370465954317,0.8848987808290903,6.608243426279546,1.975658914728682,2.5495514950166114,3.950656221079705,4.565355199137353,11072.0,0.187984496124031,0.20860095976375045,0.22180302592351178,0.22257987471020635,0.11771343703408822,0.0085131654987256,0.13257173277982498,,,,,,,,,,,,,,,,
1,ablation,0.002,0.2147503273264653,0.2203653824984562,0.3312006866947728,0.22455391055047924,0.25413719552990116,0.3164501037359626,0.3312006866947728,0.9074280839809774,0.880648854184349,0.8836668274024806,0.8899024152299999,0.8917403434685002,6.643017117807309,2.01046511627907,2.585215946843854,3.985474183342239,4.60006927629897,11287.0,0.18604651162790697,0.20573274270948688,0.218947048771329,0.21972721035203405,0.1189438031987598,0.0085131654987256,0.13248532701888277,,,,,,,,,,,,,,,,
2,ablation,0.005,0.2096166409188352,0.21523000727667518,0.3270195931010896,0.21522397355754977,0.249900382312748,0.31226682218327406,0.3270195931010896,0.9171261178550346,0.9126637922254287,0.9100559044621984,0.9057632336888074,0.9053719123972572,6.713532577693382,2.083565891472868,2.6624584717607975,4.056550289279357,4.670393524960369,11502.0,0.17751937984496122,0.20104282022886674,0.2139917228712945,0.21459123974331107,0.11592756149600025,0.0085131654987256,0.12955758385396485,,,,,,,,,,,,,,,,
3,ablation,0.01,0.20816510395991117,0.21378086086359852,0.32571925742935015,0.209263867768011,0.24846447214905915,0.31096567942596604,0.32571925742935015,0.925296277874462,0.9388053641147514,0.9302052018235708,0.9190965512459681,0.9168641727416331,6.772751693069549,2.143255813953488,2.721424880029531,4.1162546496671535,4.729620372367856,11717.0,0.17596899224806203,0.19950535252860835,0.21254157167760954,0.2131418833484625,0.11610252326392302,0.0085131654987256,0.12900703409904643,,,,,,,,,,,,,,,,
4,ablation,0.02,0.20393370947764733,0.20956995702219516,0.3222529292887077,0.2015378216254588,0.23971919977006678,0.3074930304554234,0.3222529292887077,0.932884313720688,0.9587001188253268,0.9494595412179303,0.9317111821591403,0.9274965799527827,6.827997153050572,2.1886821705426356,2.77782022886674,4.173010464412752,4.784774682493363,11932.0,0.17015503875968993,0.19358065706902916,0.20832572259630347,0.2089292303422534,0.11317674429053531,0.0085131654987256,0.12678760468995612,,,,,,,,,,,,,,,,
5,ablation,0.03,0.2016136948886581,0.20724990440351265,0.320226628946262,0.1986032646321032,0.23780578405587113,0.30545588468964313,0.320226628946262,0.9361133107726374,0.965795688338143,0.9554516706010415,0.9369929178480977,0.931963929203475,6.851500328168341,2.2048837209302325,2.7953709856035434,4.196762637578532,4.807930759134996,12147.0,0.1678294573643411,0.1913842746400886,0.20600189885070785,0.20660605802001786,0.11257199930918682,0.0085131654987256,0.1258344280143068,,,,,,,,,,,,,,,,
6,ablation,0.04,0.19933469664337383,0.20497267358594942,0.31821562529223524,0.19386939225626135,0.23319427181584576,0.3034453564027864,0.31821562529223524,0.9380855532500826,0.9694283483279579,0.9593831981245698,0.9401783189756783,0.9346418083650916,6.865906886695181,2.2131782945736433,2.8068863049095603,4.211094411336463,4.821821929292921,12362.0,0.16550387596899227,0.1882576596530085,0.20372473167963254,0.20432889084894254,0.11000760996962718,0.0085131654987256,0.12412698737464785,,,,,,,,,,,,,,,,
7,ablation,0.05,0.19903535223933488,0.20467531596773406,0.31787050961855823,0.1940732236555118,0.2329912170331735,0.3031001077498978,0.31787050961855823,0.9393990615958002,0.9714653539297232,0.9613656609533918,0.9423141526177621,0.9363974615071843,6.875555399442669,2.217829457364341,2.8126928755998524,4.220703965460711,4.8309291649309865,12577.0,0.16666666666666669,0.18808416389811738,0.2034273065835479,0.2040314657528579,0.11053858926021559,0.0085131654987256,0.1243417322486556,,,,,,,,,,,,,,,,
8,ablation,0.075,0.1962056165347836,0.20184561258789407,0.31564530393165324,0.19215278645891928,0.22968212735337945,0.3008729644591687,0.31564530393165324,0.941884216712762,0.9753017144797148,0.9657458577503217,0.9461032548917101,0.9396445129887744,6.893403769772868,2.2265891472868216,2.8255223329641934,4.237751914639133,4.847772846785205,12792.0,0.1631782945736434,0.18455703211517163,0.20059718764611315,0.20120134681542315,0.10989942776517699,0.0085131654987256,0.12309676505915573,,,,,,,,,,,,,,,,
9,ablation,0.1,0.19524000117867746,0.20086601423992634,0.3146513591023248,0.19183035184530717,0.2265086756432252,0.2998774713459673,0.3146513591023248,0.9431823176633368,0.9762862671872349,0.9668669007803518,0.9477867529836225,0.9412127247544347,6.902873987841935,2.2288372093023257,2.8288058324104832,4.245326318241332,4.855907753241289,13007.0,0.16279069767441862,0.18354189737910667,0.19961713788450036,0.20022129705381034,0.10879322669679845,0.0085131654987256,0.12288934443788696,,,,,,,,,,,,,,,,
10,ablation,0.2,0.19343162693629465,0.19905288977519986,0.31299662994764754,0.189099626251202,0.22528447958139292,0.2989082815410378,0.31299662994764754,0.946709128654492,0.9782893226956375,0.9699149531335023,0.95142514980337,0.9451774619748644,6.928418906775963,2.233410852713178,2.8377334809892947,4.261696212635702,4.876474341961895,13222.0,0.16162790697674417,0.18207641196013288,0.19778967673937461,0.19845117327539352,0.1075847043450565,0.0085131654987256,0.12156171009724868,,,,,,,,,,,,,,,,
11,ablation,0.4,0.19279433050546788,0.19840784958945648,0.3123290817663622,0.18889579485195154,0.22483506631732533,0.29823985254222296,0.3123290817663622,0.9514851270305991,0.9798170768969615,0.9735269928457743,0.955473570760384,0.9499791953293192,6.963027298500326,2.2368992248062014,2.8483130306386117,4.279901083895912,4.90136753096062,13437.0,0.16046511627906976,0.18068106312292356,0.19714453492049538,0.1978060314565143,0.10963398459518886,0.0085131654987256,0.12180108046659703,,,,,,,,,,,,,,,,
12,ablation,0.6,0.19232033572785986,0.1979363670926683,0.31185903536747195,0.18689264807021483,0.22317166673554978,0.29776446921687677,0.31185903536747195,0.9549627265545955,0.9813108810049228,0.9752702307446979,0.9581129682105706,0.9530220176033087,6.988026734525685,2.24031007751938,2.8533997785160574,4.291667713796423,4.917004048136871,13652.0,0.15930232558139534,0.17985972683647103,0.19667202184748733,0.19733351838350624,0.10846078106525242,0.0085131654987256,0.12126019484784688,,,,,,,,,,,,,,,,
13,ablation,0.8,0.1942723593011126,0.19988840070750138,0.3131638644992289,0.1886092538675569,0.2233310049335092,0.2990613406992453,0.3131638644992289,0.9583004338443211,0.9834836869801391,0.9778360056391734,0.9610463601457113,0.9562708161011638,7.011767315929032,2.245271317829457,2.860880398671096,4.304670236295205,4.933590841203558,13867.0,0.16162790697674417,0.18196382428940566,0.19852935798826654,0.1992838777800994,0.10889192529373616,0.0085131654987256,0.12231099066587835,,,,,,,,,,,,,,,,
14,ablation,1.0,0.19400777494249913,0.19962361167958745,0.31285924111253427,0.1886092538675569,0.22188012735168325,0.2987447043935027,0.31285924111253427,0.9607424661153804,0.9847737905279239,0.9789608295900466,0.9630394166963263,0.9585734898993411,7.029544604228794,2.2482170542635656,2.8641749723145074,4.313637406967325,4.945535679494681,14082.0,0.16162790697674417,0.18185308231819858,0.19826909490191652,0.19901606788600604,0.107336708934547,0.0085131654987256,0.12190994580008598,,,,,,,,,,,,,,,,
15,ablation,1.5,0.1911820444239644,0.1967984272197958,0.3104751353141083,0.18509333268772857,0.22002098378631085,0.2967792534963623,0.3104751353141083,0.9655530458605056,0.987286097436768,0.9826264323475982,0.9671939495589414,0.9632196469593437,7.064521275955012,2.253953488372093,2.874911406423034,4.332321004935862,4.96962386414127,14297.0,0.15930232558139534,0.17937246216315983,0.1954576628471159,0.1961884686878153,0.10767224271059787,0.0085131654987256,0.12151253840047273,,,,,,,,,,,,,,,,
16,ablation,2.0,0.18988958050733332,0.19550744912623583,0.30922461041541416,0.1844843570897218,0.2178223695558098,0.2955319450724223,0.30922461041541416,0.9692197498914016,0.9883725004243762,0.9851319225597394,0.9708592197113705,0.9669846205462364,7.09107911257698,2.2564341085271318,2.882249907715024,4.34881180797209,4.989154203480424,14512.0,0.15852713178294575,0.17788667404946473,0.19417928461204878,0.19489772910585582,0.10644632107893773,0.0085131654987256,0.12063781349611548,,,,,,,,,,,,,,,,
111,ours_adapted,0.0,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.31983351657604153,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,,,,,,,0.013669232220374201,0.13347601728324124,674037.4790697674,,,,,,,,,,,,,,,
112,ours_adapted,0.2,0.21752159167623036,0.22313635726376693,0.33324454845685003,0.22487634516409136,0.2561835467399308,0.3184867506229685,0.33324454845685003,0.9035728847290262,0.8578004413512137,0.8659107129007936,0.8795210089204577,0.8834770778197198,6.615720302876222,1.9582945736434108,2.533309339239572,3.9393246106994004,4.557962538484931,,,,,,,0.013669232220374201,0.1333750992759765,674037.4790697674,,,,,,,,,,,,,,,
113,ours_adapted,0.4,0.21730776667594992,0.22292302768586353,0.33313796143768465,0.22638911956218297,0.25603954352356645,0.3183680740576954,0.33313796143768465,0.910539026809291,0.8715162790697675,0.8766960696744358,0.8871834099265282,0.8908661297012506,6.665175593474849,1.9896124031007751,2.564798818752307,3.9732195740028975,4.595501434382402,,,,,,,0.013669232220374201,0.1337960959621375,674037.4790697674,,,,,,,,,,,,,,,
114,ours_adapted,0.6000000000000001,0.21732658096227234,0.22294154860954635,0.3331367435306233,0.22635322593296547,0.2560593018447959,0.31835768669530745,0.3331367435306233,0.9148670943131121,0.8776612459684264,0.8829087527734046,0.8915048550907064,0.8950560913301714,6.696745082993782,2.003643410852713,2.5829955703211516,3.9926626431548664,4.617236347136038,,,,,,,0.013669232220374201,0.1340225705412945,674037.4790697674,,,,,,,,,,,,,,,
115,ours_adapted,0.8,0.2146099412478565,0.22022437772429318,0.33117577956079003,0.22423147593686713,0.2540877999308806,0.31639434242268305,0.33117577956079003,0.9201209990962776,0.8877104736038024,0.8920258132334797,0.8980416590794182,0.9010691079594207,6.735182490119202,2.0265891472868214,2.6096991509782206,4.022073066556492,4.648428134411799,,,,,,,0.013669232220374201,0.13341757233677048,674037.4790697674,,,,,,,,,,,,,,,
116,ours_adapted,1.0,0.21464332649652998,0.22025561067479646,0.331147097110823,0.22083415797140046,0.2540040371943258,0.31636132498891695,0.331147097110823,0.9245174159379338,0.8973523001188254,0.8999481727241336,0.9034186872806497,0.9059434888032645,6.766218482506251,2.0486046511627904,2.632833148763381,4.045866458143588,4.673170404271862,,,,,,,0.013669232220374201,0.13370969864225263,674037.4790697674,,,,,,,,,,,,,,,
117,ours_adapted,1.2000000000000002,0.21453315204041845,0.22014619728399862,0.3310799408278138,0.21903484258891423,0.2538614994262955,0.31628960948096596,0.3310799408278138,0.9285317911631606,0.90689227635376,0.9068672578673203,0.9086276387348596,0.9106102862130435,6.79559116337889,2.070387596899225,2.6530989294942784,4.06930260033347,4.697378844234728,,,,,,,0.013669232220374201,0.13382818350166936,674037.4790697674,,,,,,,,,,,,,,,
118,ours_adapted,1.4,0.21473562992643405,0.2203493600744398,0.3311023045640573,0.21921106257663062,0.25382493937889844,0.3163048912050295,0.3311023045640573,0.9321211148273584,0.9150402987608216,0.9123445518622727,0.9131905818573576,0.9148561400083108,6.821393610810437,2.0889922480620156,2.669141749723145,4.089832218388705,4.719403690755483,,,,,,,0.013669232220374201,0.1337088911864539,674037.4790697674,,,,,,,,,,,,,,,
119,ours_adapted,1.6,0.21388333862129166,0.21949542257606486,0.3303937202603286,0.21856619334940636,0.2530969610514528,0.31559296724372515,0.3303937202603286,0.9346932513280948,0.921830317433373,0.9165432644587257,0.9164828191389855,0.9178468083728232,6.840207077017882,2.104496124031008,2.681439645625692,4.104636171476047,4.734904230562379,,,,,,,0.013669232220374201,0.13334230593277172,674037.4790697674,,,,,,,,,,,,,,,
120,ours_adapted,1.8,0.21197584426760968,0.21758651266991044,0.32880773763402116,0.21362848957431405,0.2514887826235321,0.31400361008449074,0.32880773763402116,0.9377884577571817,0.9296727890001697,0.9228265247467687,0.9205932961683074,0.9216994361536869,6.8628365583275395,2.122403100775194,2.69984311554079,4.1231300516694525,4.754889265296665,,,,,,,0.013669232220374201,0.13234885720944467,674037.4790697674,,,,,,,,,,,,,,,
121,ours_adapted,2.0,0.21195399966414552,0.21759678971617288,0.32882635590074744,0.21342465817506354,0.25149964630211485,0.31401950756846897,0.32882635590074744,0.9410360999231157,0.9371418095399763,0.9294534287292336,0.9251166465530005,0.925773679198483,6.886270196770502,2.139457364341085,2.71922296050203,4.143310549981585,4.775791194750766,,,,,,,0.013669232220374201,0.1325880065865816,674037.4790697674,,,,,,,,,,,,,,,
122,ours_adapted,2.5,0.21103167649823473,0.2166752825563975,0.32812592951867264,0.2107766421661026,0.2506147979251665,0.31373615715788905,0.32812592951867264,0.9459443007646121,0.9455614326939399,0.9383530862408207,0.931575910113138,0.9317301351236214,6.922187379605283,2.1586821705426353,2.7452897748246583,4.172372103073032,4.80668958030164,,,,,,,0.013669232220374201,0.13233614601582722,674037.4790697674,,,,,,,,,,,,,,,
123,ours_adapted,3.0,0.20782234160379837,0.2134647585782923,0.3255803482973714,0.20546140560378803,0.24804879547086864,0.31118712340305515,0.3255803482973714,0.9495666181975039,0.9509934476319809,0.9451518120704965,0.9364242090047065,0.9361172575197488,6.948601588403281,2.1710852713178292,2.765203026947213,4.194185595327793,4.829447240386445,,,,,,,0.013669232220374201,0.13130020118711674,674037.4790697674,,,,,,,,,,,,,,,
124,ours_adapted,3.5,0.2070796264419418,0.21272030150591734,0.3249165933108287,0.20345825882205135,0.24600222142109768,0.31051638875932297,0.3249165933108287,0.9538064371805612,0.9592772704124937,0.9528529176747664,0.942458196599854,0.9416605363094054,6.979613747767939,2.19,2.7877593207825764,4.2213337445272945,4.858202320153918,,,,,,,0.013669232220374201,0.13092186541260098,674037.4790697674,,,,,,,,,,,,,,,
125,ours_adapted,4.0,0.20393993839569707,0.20958065105670062,0.32242774498279886,0.19994233764222302,0.24347224277498733,0.3080204340035992,0.32242774498279886,0.956915864194455,0.9659654388049567,0.9580882327357494,0.946869364571494,0.945741425349169,7.00221863666312,2.205271317829457,2.8030933923957178,4.241180495013565,4.87937143221077,,,,,,,0.013669232220374201,0.12966318160069956,674037.4790697674,,,,,,,,,,,,,,,
126,ours_adapted,4.5,0.20285864667129105,0.20849715592681936,0.3215138224338137,0.19933336204421626,0.24259022816238895,0.3071026910420716,0.3215138224338137,0.9592001125276453,0.9689190969275165,0.9612900425365265,0.9498871072163316,0.9486663917914662,7.01883547843546,2.212015503875969,2.812471391657438,4.254732032181558,4.894509078688865,,,,,,,0.013669232220374201,0.1291324642544547,674037.4790697674,,,,,,,,,,,,,,,
127,ours_adapted,5.0,0.20178678943326905,0.20742561664025067,0.3205618091745093,0.198688492816992,0.23908942795528537,0.3061473786810332,0.3205618091745093,0.9609260891199917,0.9703450008487524,0.9631263097594086,0.9521579961639932,0.9509194998176996,7.031347047433452,2.2152713178294574,2.817849760059062,4.264949227857629,4.906196800608964,,,,,,,0.013669232220374201,0.12850757053523995,674037.4790697674,,,,,,,,,,,,,,,
128,ours_adapted,5.5,0.20049840959733775,0.2061369526459144,0.3194515108379177,0.19787568581973475,0.2341203673328118,0.3050348115096283,0.3194515108379177,0.9627886459469481,0.9727215073841453,0.9656475538083967,0.954897960933631,0.9532435113056362,7.044796560099414,2.2206976744186044,2.8252344038390547,4.277276891976019,4.918252325552221,,,,,,,0.013669232220374201,0.12783460780763334,674037.4790697674,,,,,,,,,,,,,,,
129,ours_adapted,6.0,0.19959315579171438,0.2052301038382492,0.31859746464472344,0.1940732236555118,0.23331917034731403,0.30417957785514993,0.31859746464472344,0.9641913133784508,0.9750640638261756,0.9669841093264931,0.9567059944392419,0.95507481487437,7.054931749584364,2.226046511627907,2.8291491325212252,4.285411605976342,4.927751988512644,,,,,,,0.013669232220374201,0.12723396674963944,674037.4790697674,,,,,,,,,,,,,,,
130,ours_adapted,6.5,0.19927816977409668,0.20492072737575243,0.31825292617651774,0.1940732236555118,0.23182443470086175,0.3038346440544333,0.31825292617651774,0.9653281895002305,0.9755733152266168,0.968033314860501,0.9580824558685649,0.9565115534910317,7.06317544342588,2.2272093023255812,2.8322222222222218,4.291604588587155,4.935204894111439,,,,,,,0.013669232220374201,0.12703152749796232,674037.4790697674,,,,,,,,,,,,,,,
131,ours_adapted,7.0,0.19680077587847264,0.2024452947163947,0.31639725898332266,0.19235661785816974,0.2299342999040014,0.30198160831188425,0.31639725898332266,0.9669307193031238,0.9778479714819216,0.9701317259285165,0.9603019470801338,0.9586910970048742,7.074766371821338,2.2324031007751937,2.8383684016242157,4.301590535294623,4.9465110091338635,,,,,,,0.013669232220374201,0.1262118285196966,674037.4790697674,,,,,,,,,,,,,,,
132,ours_adapted,7.5,0.19635551045763439,0.20199928675831025,0.3159436556505748,0.19215278645891928,0.22833032899003472,0.3015240008725775,0.3159436556505748,0.967909041104745,0.9785269733491767,0.9712149597501138,0.9615334163253396,0.959966921283108,7.081839319793277,2.2339534883720926,2.8415411590992985,4.30710924728564,4.95309935703971,,,,,,,0.013669232220374201,0.1259205202102752,674037.4790697674,,,,,,,,,,,,,,,
133,ours_adapted,8.0,0.19615217489063144,0.20179553187946522,0.3156957786684747,0.19215278645891928,0.2282746770395878,0.3012752340601785,0.3156957786684747,0.9688170422657745,0.978628823629265,0.9718306196940931,0.962599534848405,0.9611031023644483,7.088423616788489,2.2341860465116277,2.843344407530454,4.311905933435908,4.958993157237023,,,,,,,0.013669232220374201,0.12577509891964087,674037.4790697674,,,,,,,,,,,,,,,
134,ours_adapted,8.5,0.19534011248422606,0.20097230144188274,0.3150475775535548,0.19154381086091252,0.22766570144158102,0.30132589301271395,0.3150475775535548,0.9696770182912422,0.9789683245628926,0.9725805023280087,0.9638190881316283,0.9621455309207733,7.094685448333067,2.2349612403100774,2.8455407899593945,4.317392954078162,4.964400627693848,,,,,,,0.013669232220374201,0.12538449603343724,674037.4790697674,,,,,,,,,,,,,,,
135,ours_adapted,9.0,0.19467953797009563,0.20030404444638578,0.31439489327315373,0.1912213762473004,0.22599877926369963,0.3006738981745864,0.31439489327315373,0.9705625038785405,0.980156577830589,0.9733036267783018,0.9648626444731773,0.9632763105875454,7.100988318245051,2.237674418604651,2.8476504245108893,4.32204063281707,4.970201767793035,,,,,,,0.013669232220374201,0.12495389707470349,674037.4790697674,,,,,,,,,,,,,,,
136,ours_adapted,9.5,0.19464241352827943,0.2002659813679791,0.31436055194664614,0.1912213762473004,0.22599877926369963,0.3006361218649096,0.31436055194664614,0.9712611660800842,0.980156577830589,0.9737636388142332,0.9657322109704164,0.9642110187467366,7.106028569308092,2.237674418604651,2.8489977851605754,4.32595299104348,4.975050451883577,,,,,,,0.013669232220374201,0.12495619667272068,674037.4790697674,,,,,,,,,,,,,,,
137,ours_adapted,10.0,0.19686645812129047,0.2024907679761124,0.3159543902923208,0.19293798204464244,0.2277153850610417,0.3022319979052314,0.3159543902923208,0.9723615627846804,0.9815145815650993,0.9756143995670145,0.9672227168483284,0.9656899111095167,7.114011994488746,2.2407751937984495,2.8544186046511624,4.332659083046193,4.982722024877271,,,,,,,0.013669232220374201,0.12576664320535763,674037.4790697674,,,,,,,,,,,,,,,
138,ours_adapted,12.0,0.19575949274992935,0.20138683809818791,0.31488803121697484,0.1906124006492936,0.22686887604819125,0.30118251852206257,0.31488803121697484,0.9751828455579138,0.9844682396876592,0.9790045202309022,0.9706123941796222,0.969474722740464,7.134223702688676,2.2475193798449613,2.8643373938722774,4.34784887171686,5.002272161883765,,,,,,,0.013669232220374201,0.1251397615597388,674037.4790697674,,,,,,,,,,,,,,,
139,ours_adapted,14.0,0.19439319957702622,0.20002721874417184,0.31358002608023683,0.19000342505128684,0.2245749280350561,0.29989203808576176,0.31358002608023683,0.9778487550921915,0.9861317942624341,0.9820067814316176,0.9741554207601678,0.9730526660565978,7.15301497236829,2.2513178294573644,2.8730361757105944,4.36356317768744,5.020524042959407,,,,,,,0.013669232220374201,0.12440952167713029,674037.4790697674,,,,,,,,,,,,,,,
140,ours_adapted,16.0,0.19062276823928423,0.1962607663810752,0.3102782068884829,0.1844843570897218,0.21932889908808267,0.29661724776983706,0.3102782068884829,0.980685430056114,0.989662603972161,0.9853220188576928,0.9777886687651756,0.9768494327103229,7.173594559005156,2.25937984496124,2.8827464008859356,4.379909906507045,5.040219304938664,,,,,,,0.013669232220374201,0.12267685553447151,674037.4790697674,,,,,,,,,,,,,,,
141,ours_adapted,18.0,0.18936578605726956,0.1950072549608402,0.3087707990461312,0.18416192247610966,0.21869417442428388,0.29514372196103794,0.3087707990461312,0.9836609847415027,0.9922767611610932,0.9893694946204148,0.9820318718679987,0.9808191317947764,7.195127568046973,2.2653488372093022,2.8946013289036543,4.398975041909517,5.060776374036627,,,,,,,0.013669232220374201,0.1218168380073347,674037.4790697674,,,,,,,,,,,,,,,


==> figures/csv_files/msmarco_baselines.csv <==
,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,Unnamed: 0,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,qid,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
17,coder,0.0,0.228384179885223,0.23327126023841638,0.33201819409572575,0.23426167075148144,0.2641119556800619,0.30550841871038675,0.33201819409572575,0.875422963043714,0.8600071974197929,0.8619750076931236,0.8709941885606676,0.8734349911938618,4.956997065324108,1.9633333333333332,2.521762643041713,3.8937758328492187,4.483189119753687,,,,,,,,0.13076012298938072,,,,,,,,,,,,,,,,
18,coder,1.0,0.2152330850746083,0.21934678558465442,0.3214804846542272,0.2253026068371879,0.2526000917378966,0.2949854918702438,0.3214804846542272,0.8811949218173748,0.8670688168392463,0.8693057230888582,0.877993168676479,0.8803641881953499,4.988354647292981,1.979457364341085,2.5431192321889995,3.9245694357840533,4.518096866491787,,,,,,,,0.12516315072448966,,,,,,,,,,,,,,,,
19,coder,2.0,0.21227867765195707,0.215960226605199,0.3189803622025882,0.22229622536769655,0.24962372390422527,0.2924898459997615,0.3189803622025882,0.88986420545283,0.8853339670684095,0.8846106806112628,0.8894547629765951,0.8904465684029967,5.039525013723648,2.0211627906976743,2.5879771133259504,3.9763562135210275,4.570834227016042,,,,,,,,0.1245326453203931,,,,,,,,,,,,,,,,
20,coder,3.0,0.20045186525974876,0.20351992220519408,0.3088254733470627,0.20382552512751853,0.23742639169900026,0.28233048056307936,0.3088254733470627,0.8941944280816809,0.8899851298591072,0.8913241956878598,0.8955544908624387,0.8957111619631681,5.06540643756815,2.031782945736434,2.607755629383536,4.004395593060082,4.598870281063609,,,,,,,,0.11826703782581954,,,,,,,,,,,,,,,,
21,coder,4.0,0.19003085602638223,0.192871283679001,0.3004138132364855,0.1933713098694621,0.22771653773471232,0.27323950250835227,0.3004138132364855,0.9014828627438741,0.9039046681378374,0.9045259809826683,0.9051103262921578,0.904046861527952,5.107263041729525,2.063565891472868,2.6464433370247322,4.047531508276123,4.642216398792888,,,,,,,,0.1147543563448812,,,,,,,,,,,,,,,,
22,coder,5.0,0.17940596672167156,0.18223340131429977,0.2913337205924947,0.1806042640878293,0.21351308278294467,0.26416027463936315,0.2913337205924947,0.9056975077138969,0.9141915464267527,0.9116757022972946,0.9107712775728668,0.9089737274094902,5.132014736880205,2.0870542635658915,2.667384643779992,4.073028531105674,4.6678527432614745,,,,,,,,0.10946854689759768,,,,,,,,,,,,,,,,
23,coder,6.0,0.174158222699824,0.17587064075152942,0.2866209401734001,0.1719191963221241,0.2066848547660102,0.2594652117294327,0.2866209401734001,0.9095091442223234,0.9174168052962146,0.9171357020802416,0.9156445339974463,0.9136273022524829,5.154709159069498,2.0944186046511626,2.6834772978959025,4.095540757757131,4.692745629284833,,,,,,,,0.1067666772962294,,,,,,,,,,,,,,,,
24,coder,7.0,0.1685360044153083,0.1708863182086477,0.2816390502806527,0.17031554938656931,0.20425999009995116,0.2544911818029208,0.2816390502806527,0.9141469413305656,0.927398132744865,0.9257520355882675,0.9218867731113962,0.9191731812297214,5.181410039219203,2.1172093023255814,2.708739387227759,4.123750554521535,4.721595322298613,,,,,,,,0.10346684561095922,,,,,,,,,,,,,,,,
38,cvxopt,0.6,0.22050511832614786,0.22611601629157557,0.33522398791296243,0.22525387795131357,0.2581507181596473,0.3204736557939898,0.33522398791296243,0.9002808883166027,0.8560597521643184,0.8647158562134475,0.8776982175611151,0.8812467758771225,6.587107334217957,1.9541860465116279,2.5292432631967516,3.9295168659137607,4.544331883022462,16877.0,0.1883720930232558,0.21146917681801403,0.22470647905952307,0.2254780201297716,0.11756239714188545,0.1327641058673818,0.1325406938712218,,,,,,,,,,,,,,,,
39,cvxopt,0.7,0.21903225010909358,0.22464314807452132,0.33423747952773336,0.2242673695660846,0.25716420977441834,0.3194871474087608,0.33423747952773336,0.9059997058688362,0.872699100322526,0.8780707340739504,0.8864394078413859,0.8889369335306729,6.624458100130401,1.9920155038759688,2.5676670358065707,3.966867631826204,4.581682648934906,17092.0,0.18875968992248063,0.20999630860095975,0.2232336108424688,0.22400515191271736,0.11981184458259807,0.1327641058673818,0.13336073921238703,,,,,,,,,,,,,,,,
40,cvxopt,0.75,0.21636336860300276,0.2219742665684305,0.3322106523135842,0.22234693236949205,0.25513738256026913,0.31746032019461157,0.3322106523135842,0.9096014223604895,0.8847174333729418,0.887444266997894,0.8923063253274267,0.8940255291424195,6.650854566603134,2.0194573643410854,2.595121816168328,3.9932640982989374,4.608079115407639,17307.0,0.18527131782945738,0.20732742709486895,0.22056472933637797,0.22133627040662654,0.11889705739109223,0.1327641058673818,0.13228713212085005,,,,,,,,,,,,,,,,
41,cvxopt,0.775,0.2138040964797772,0.2194149944452049,0.33027620537328223,0.21883101118966375,0.2531951298946753,0.31552587325430953,0.33027620537328223,0.9126284513229443,0.8950722118485825,0.8945725630944084,0.8972472716507099,0.8983109955459193,6.673084898677249,2.0431007751937984,2.6160003691399036,4.015494430373052,4.630309447481754,19887.0,0.18294573643410852,0.20476375046142486,0.2180054572131524,0.21877699828340094,0.11919466225177819,0.1026714469111243,0.1317510302305638,,,,,,,,,,,,,,,,
42,cvxopt,0.8,0.2054440424511185,0.2110549404165462,0.3239776124593347,0.21274978358601868,0.24820175175555975,0.30922728034036207,0.3239776124593347,0.9174762639111482,0.9096191478526565,0.9062560398051612,0.9048548640107881,0.9049736872138509,6.706293607990434,2.0762790697674416,2.6499630860095977,4.0487031396862365,4.663518156794939,17522.0,0.17480620155038762,0.19636581764488742,0.2096454031844937,0.21041694425474225,0.1188852796515585,0.1327641058673818,0.1295305810408074,,,,,,,,,,,,,,,,
43,cvxopt,0.85,0.20521735699187488,0.2108282549573026,0.32358225551379644,0.20912354140951211,0.24521157671094118,0.30883192339482374,0.32358225551379644,0.9223136497465709,0.9281708368698014,0.9186228829498092,0.912552689084094,0.9116829110043044,6.7403642498375,2.1185271317829457,2.6860077519379844,4.082773781533303,4.697588798642005,17737.0,0.17403100775193797,0.19575858250276854,0.2094187177252501,0.21019025879549866,0.11753719948243556,0.1327641058673818,0.1289918176811096,,,,,,,,,,,,,,,,
44,cvxopt,0.9,0.19473549410191,0.2003463920673377,0.3150661662022003,0.19804938720770648,0.23425978264495206,0.3003158340832277,0.3150661662022003,0.9316969294540632,0.9582101510779154,0.9438270933552533,0.9274864514122186,0.9247067385608126,6.806379212702195,2.187131782945736,2.7594979697305275,4.148788744397997,4.7636037615067,17952.0,0.16085271317829458,0.18456995201181248,0.1989368548352852,0.19970839590553374,0.1133769725945693,0.1327641058673818,0.1245272453527912,,,,,,,,,,,,,,,,
45,cvxopt,0.91,0.19573096503924137,0.20134186300466908,0.3155552554456985,0.19564109622721346,0.2335521273435413,0.3008049233267258,0.3155552554456985,0.9336420205575675,0.9641174673230352,0.9491982298288748,0.9306343897420819,0.9274403676996265,6.82049493811681,2.20062015503876,2.7752214839424143,4.162904469812614,4.777719486921315,18167.0,0.16162790697674417,0.18522702104097452,0.19993232577261658,0.20070386684286512,0.1132634768810472,0.1327641058673818,0.12434028024531131,,,,,,,,,,,,,,,,
46,cvxopt,0.92,0.19402441250984342,0.19963531047527114,0.3140348719058493,0.1946737923863771,0.23215017331670176,0.29928453978687664,0.3140348719058493,0.935525115811378,0.9688704803938211,0.9546703775704573,0.9336782564423439,0.9300846759928276,6.834128853750287,2.2114728682170544,2.7912384643779995,4.17653838544609,4.791353402554792,18382.0,0.16046511627906976,0.18315983757844223,0.19822577324321863,0.1989973143134672,0.1131627728017591,0.1327641058673818,0.12349501176525278,,,,,,,,,,,,,,,,
47,cvxopt,0.93,0.18944616348149,0.1950570614469177,0.31029906168062404,0.18638810520148946,0.22724966342943273,0.2955487295616514,0.31029906168062404,0.9382418645465148,0.9760730606009166,0.9615118042799323,0.9380002715224194,0.933856791504497,6.853199291092061,2.227829457364341,2.811179401993355,4.195608822787864,4.810423839896567,18597.0,0.1558139534883721,0.17873385012919896,0.1936475242148652,0.19441906528511374,0.11043267094890898,0.1327641058673818,0.12131222476424057,,,,,,,,,,,,,,,,
48,cvxopt,0.95,0.18919756384352676,0.1948084618089545,0.30956336272658186,0.18168760785512045,0.22556683217664072,0.29481303060760927,0.30956336272658186,0.9434692502918607,0.9900716346969954,0.9759403090622721,0.9464211742617124,0.941180854075011,6.890738067275192,2.2598449612403098,2.8532853451458102,4.233147598970996,4.847962616079697,18812.0,0.15232558139534882,0.17835179032853452,0.193398924576902,0.19417046564715054,0.10991889734038551,0.1327641058673818,0.12060431640377237,,,,,,,,,,,,,,,,
49,cvxopt,0.97,0.18613629088426334,0.19174718884969105,0.30630137588020623,0.17628966170766175,0.21533971115222092,0.2915510437612336,0.30630137588020623,0.9493575243145075,0.9998883720930233,0.9898258013539198,0.9559202644917784,0.949441642493452,6.9331241746581735,2.282170542635659,2.8938667404946474,4.2755337063539764,4.890348723462679,19027.0,0.15232558139534882,0.172921742340347,0.19033765161763855,0.19110919268788712,0.10728750064992669,0.1327641058673818,0.11836765453511186,,,,,,,,,,,,,,,,
50,fa*ir,0.2,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,14727.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11718725339403441,0.0582254108162813,0.13268715990707958,,,,,,,,,,,,,,,,
51,fa*ir,0.3,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8972668578058677,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774222650544041,6.56955271026705,1.933798449612403,2.510424510889627,3.9116492545544075,4.526571689297468,14942.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11861304009937819,0.0582254108162813,0.13332674393804972,,,,,,,,,,,,,,,,
52,fa*ir,0.4,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8975092941659788,0.8470722118485826,0.8581371396470276,0.8735212613618744,0.87761982344504,6.571042867606126,1.933798449612403,2.5105407899593946,3.912341954696817,4.527596499251473,15157.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11719350864689661,0.0582254108162813,0.13274632231510117,,,,,,,,,,,,,,,,
53,fa*ir,0.5,0.21941984700831837,0.22503074497374614,0.3345838486950142,0.2262705163478213,0.2575105789416991,0.3198335165760416,0.3345838486950142,0.8982849339553658,0.8482604651162791,0.8594163511990012,0.874535865796086,0.8785612228909082,6.5762427196566735,1.9365116279069765,2.514287559985234,3.916906868383515,4.532479893572089,15372.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.1186956834033046,0.0582254108162813,0.13339088716842748,,,,,,,,,,,,,,,,
54,fa*ir,0.6,0.21895473072924862,0.22456562869467636,0.3341761858965132,0.22586285354932037,0.2571029161431982,0.3194258537775406,0.3341761858965132,0.9008686910925416,0.8546756747581056,0.8650054848324976,0.8781057276803735,0.8817707118042082,6.592495994000166,1.9510852713178293,2.530343300110742,3.9320694809122614,4.547973731019196,15587.0,0.1875968992248062,0.2099187892211148,0.22315609146262383,0.22392763253287237,0.1176713476413132,0.0582254108162813,0.13277662437172424,,,,,,,,,,,,,,,,
55,fa*ir,0.7,0.20935224682108558,0.2149662240071625,0.3270196350101231,0.21539779959497965,0.24995141741776927,0.3123079982209642,0.3270196350101231,0.9159123338297439,0.8983137667628586,0.8979120259539211,0.9009064078067798,0.9018204095196044,6.694847071113008,2.0504651162790695,2.625555555555555,4.031381759577604,4.6477645617373975,15802.0,0.17829457364341086,0.2003063861203396,0.2135598663193815,0.21433756583092856,0.11896898491007922,0.0582254108162813,0.13133081481211067,,,,,,,,,,,,,,,,
56,fa*ir,0.8,0.20085962083688477,0.20646877511822087,0.3201281193038478,0.20411141026695895,0.24299972459782043,0.305480064072629,0.3201281193038478,0.9298736223588685,0.938626107621796,0.9242005921342142,0.9209403579921257,0.9201084818988913,6.791119476249836,2.142325581395349,2.70187523071244,4.119282733733861,4.739691345668615,16017.0,0.16899224806201552,0.1917534145441122,0.20516413288932311,0.20585407461236646,0.11626245974307005,0.0582254108162813,0.1275959920661282,,,,,,,,,,,,,,,,
57,fa*ir,0.85,0.19517610349450673,0.20078013443561066,0.31525810642173313,0.19991976029000133,0.23439487604160084,0.3006392787981056,0.31525810642173313,0.9401409384469515,0.9517131896112715,0.9436633251495068,0.9349747928037981,0.9329148835622832,6.863526548943809,2.172170542635659,2.7586415651531926,4.1815116170663025,4.804912008114737,16232.0,0.16395348837209303,0.18494278331487635,0.199476708050925,0.20016847375937644,0.11323466500130104,0.0582254108162813,0.12496132612687762,,,,,,,,,,,,,,,,
58,fa*ir,0.9,0.19047253141011977,0.19607405412320253,0.31091828966527046,0.17628966170766175,0.2277557167583089,0.29703478925530463,0.31091828966527046,0.9543293731501016,1.0,0.9694497744925776,0.9529342220700611,0.9502426571690836,6.96532659926193,2.2824031007751935,2.8340162421557773,4.261712629692122,4.893998726946524,16447.0,0.15232558139534882,0.18056293835363602,0.19486459822415245,0.1955103221191202,0.10958464026067188,0.0582254108162813,0.12233516807368675,,,,,,,,,,,,,,,,
59,fa*ir,0.95,0.1849948773104514,0.19064113770927635,0.3048805681032021,0.17628966170766175,0.20813981852978086,0.29148872996484326,0.3048805681032021,0.974630967634865,1.0,1.0,0.9783774032379918,0.9740403107413302,7.113188576629138,2.2824031007751935,2.923471760797342,4.3760327994138235,5.017234466870023,16662.0,0.15232558139534882,0.17109449981543004,0.18942109135552262,0.19007213585742883,0.10384309500564153,0.0582254108162813,0.11907000472620183,,,,,,,,,,,,,,,,
111,ours_adapted,0.0,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.31983351657604153,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,,,,,,,0.013669232220374201,0.13347601728324124,674037.4790697674,,,,,,,,,,,,,,,
112,ours_adapted,0.2,0.21752159167623036,0.22313635726376693,0.33324454845685003,0.22487634516409136,0.2561835467399308,0.3184867506229685,0.33324454845685003,0.9035728847290262,0.8578004413512137,0.8659107129007936,0.8795210089204577,0.8834770778197198,6.615720302876222,1.9582945736434108,2.533309339239572,3.9393246106994004,4.557962538484931,,,,,,,0.013669232220374201,0.1333750992759765,674037.4790697674,,,,,,,,,,,,,,,
113,ours_adapted,0.4,0.21730776667594992,0.22292302768586353,0.33313796143768465,0.22638911956218297,0.25603954352356645,0.3183680740576954,0.33313796143768465,0.910539026809291,0.8715162790697675,0.8766960696744358,0.8871834099265282,0.8908661297012506,6.665175593474849,1.9896124031007751,2.564798818752307,3.9732195740028975,4.595501434382402,,,,,,,0.013669232220374201,0.1337960959621375,674037.4790697674,,,,,,,,,,,,,,,
114,ours_adapted,0.6000000000000001,0.21732658096227234,0.22294154860954635,0.3331367435306233,0.22635322593296547,0.2560593018447959,0.31835768669530745,0.3331367435306233,0.9148670943131121,0.8776612459684264,0.8829087527734046,0.8915048550907064,0.8950560913301714,6.696745082993782,2.003643410852713,2.5829955703211516,3.9926626431548664,4.617236347136038,,,,,,,0.013669232220374201,0.1340225705412945,674037.4790697674,,,,,,,,,,,,,,,
115,ours_adapted,0.8,0.2146099412478565,0.22022437772429318,0.33117577956079003,0.22423147593686713,0.2540877999308806,0.31639434242268305,0.33117577956079003,0.9201209990962776,0.8877104736038024,0.8920258132334797,0.8980416590794182,0.9010691079594207,6.735182490119202,2.0265891472868214,2.6096991509782206,4.022073066556492,4.648428134411799,,,,,,,0.013669232220374201,0.13341757233677048,674037.4790697674,,,,,,,,,,,,,,,
116,ours_adapted,1.0,0.21464332649652998,0.22025561067479646,0.331147097110823,0.22083415797140046,0.2540040371943258,0.31636132498891695,0.331147097110823,0.9245174159379338,0.8973523001188254,0.8999481727241336,0.9034186872806497,0.9059434888032645,6.766218482506251,2.0486046511627904,2.632833148763381,4.045866458143588,4.673170404271862,,,,,,,0.013669232220374201,0.13370969864225263,674037.4790697674,,,,,,,,,,,,,,,
117,ours_adapted,1.2000000000000002,0.21453315204041845,0.22014619728399862,0.3310799408278138,0.21903484258891423,0.2538614994262955,0.31628960948096596,0.3310799408278138,0.9285317911631606,0.90689227635376,0.9068672578673203,0.9086276387348596,0.9106102862130435,6.79559116337889,2.070387596899225,2.6530989294942784,4.06930260033347,4.697378844234728,,,,,,,0.013669232220374201,0.13382818350166936,674037.4790697674,,,,,,,,,,,,,,,
118,ours_adapted,1.4,0.21473562992643405,0.2203493600744398,0.3311023045640573,0.21921106257663062,0.25382493937889844,0.3163048912050295,0.3311023045640573,0.9321211148273584,0.9150402987608216,0.9123445518622727,0.9131905818573576,0.9148561400083108,6.821393610810437,2.0889922480620156,2.669141749723145,4.089832218388705,4.719403690755483,,,,,,,0.013669232220374201,0.1337088911864539,674037.4790697674,,,,,,,,,,,,,,,
119,ours_adapted,1.6,0.21388333862129166,0.21949542257606486,0.3303937202603286,0.21856619334940636,0.2530969610514528,0.31559296724372515,0.3303937202603286,0.9346932513280948,0.921830317433373,0.9165432644587257,0.9164828191389855,0.9178468083728232,6.840207077017882,2.104496124031008,2.681439645625692,4.104636171476047,4.734904230562379,,,,,,,0.013669232220374201,0.13334230593277172,674037.4790697674,,,,,,,,,,,,,,,
120,ours_adapted,1.8,0.21197584426760968,0.21758651266991044,0.32880773763402116,0.21362848957431405,0.2514887826235321,0.31400361008449074,0.32880773763402116,0.9377884577571817,0.9296727890001697,0.9228265247467687,0.9205932961683074,0.9216994361536869,6.8628365583275395,2.122403100775194,2.69984311554079,4.1231300516694525,4.754889265296665,,,,,,,0.013669232220374201,0.13234885720944467,674037.4790697674,,,,,,,,,,,,,,,
121,ours_adapted,2.0,0.21195399966414552,0.21759678971617288,0.32882635590074744,0.21342465817506354,0.25149964630211485,0.31401950756846897,0.32882635590074744,0.9410360999231157,0.9371418095399763,0.9294534287292336,0.9251166465530005,0.925773679198483,6.886270196770502,2.139457364341085,2.71922296050203,4.143310549981585,4.775791194750766,,,,,,,0.013669232220374201,0.1325880065865816,674037.4790697674,,,,,,,,,,,,,,,
122,ours_adapted,2.5,0.21103167649823473,0.2166752825563975,0.32812592951867264,0.2107766421661026,0.2506147979251665,0.31373615715788905,0.32812592951867264,0.9459443007646121,0.9455614326939399,0.9383530862408207,0.931575910113138,0.9317301351236214,6.922187379605283,2.1586821705426353,2.7452897748246583,4.172372103073032,4.80668958030164,,,,,,,0.013669232220374201,0.13233614601582722,674037.4790697674,,,,,,,,,,,,,,,
123,ours_adapted,3.0,0.20782234160379837,0.2134647585782923,0.3255803482973714,0.20546140560378803,0.24804879547086864,0.31118712340305515,0.3255803482973714,0.9495666181975039,0.9509934476319809,0.9451518120704965,0.9364242090047065,0.9361172575197488,6.948601588403281,2.1710852713178292,2.765203026947213,4.194185595327793,4.829447240386445,,,,,,,0.013669232220374201,0.13130020118711674,674037.4790697674,,,,,,,,,,,,,,,
124,ours_adapted,3.5,0.2070796264419418,0.21272030150591734,0.3249165933108287,0.20345825882205135,0.24600222142109768,0.31051638875932297,0.3249165933108287,0.9538064371805612,0.9592772704124937,0.9528529176747664,0.942458196599854,0.9416605363094054,6.979613747767939,2.19,2.7877593207825764,4.2213337445272945,4.858202320153918,,,,,,,0.013669232220374201,0.13092186541260098,674037.4790697674,,,,,,,,,,,,,,,
125,ours_adapted,4.0,0.20393993839569707,0.20958065105670062,0.32242774498279886,0.19994233764222302,0.24347224277498733,0.3080204340035992,0.32242774498279886,0.956915864194455,0.9659654388049567,0.9580882327357494,0.946869364571494,0.945741425349169,7.00221863666312,2.205271317829457,2.8030933923957178,4.241180495013565,4.87937143221077,,,,,,,0.013669232220374201,0.12966318160069956,674037.4790697674,,,,,,,,,,,,,,,
126,ours_adapted,4.5,0.20285864667129105,0.20849715592681936,0.3215138224338137,0.19933336204421626,0.24259022816238895,0.3071026910420716,0.3215138224338137,0.9592001125276453,0.9689190969275165,0.9612900425365265,0.9498871072163316,0.9486663917914662,7.01883547843546,2.212015503875969,2.812471391657438,4.254732032181558,4.894509078688865,,,,,,,0.013669232220374201,0.1291324642544547,674037.4790697674,,,,,,,,,,,,,,,
127,ours_adapted,5.0,0.20178678943326905,0.20742561664025067,0.3205618091745093,0.198688492816992,0.23908942795528537,0.3061473786810332,0.3205618091745093,0.9609260891199917,0.9703450008487524,0.9631263097594086,0.9521579961639932,0.9509194998176996,7.031347047433452,2.2152713178294574,2.817849760059062,4.264949227857629,4.906196800608964,,,,,,,0.013669232220374201,0.12850757053523995,674037.4790697674,,,,,,,,,,,,,,,
128,ours_adapted,5.5,0.20049840959733775,0.2061369526459144,0.3194515108379177,0.19787568581973475,0.2341203673328118,0.3050348115096283,0.3194515108379177,0.9627886459469481,0.9727215073841453,0.9656475538083967,0.954897960933631,0.9532435113056362,7.044796560099414,2.2206976744186044,2.8252344038390547,4.277276891976019,4.918252325552221,,,,,,,0.013669232220374201,0.12783460780763334,674037.4790697674,,,,,,,,,,,,,,,
129,ours_adapted,6.0,0.19959315579171438,0.2052301038382492,0.31859746464472344,0.1940732236555118,0.23331917034731403,0.30417957785514993,0.31859746464472344,0.9641913133784508,0.9750640638261756,0.9669841093264931,0.9567059944392419,0.95507481487437,7.054931749584364,2.226046511627907,2.8291491325212252,4.285411605976342,4.927751988512644,,,,,,,0.013669232220374201,0.12723396674963944,674037.4790697674,,,,,,,,,,,,,,,
130,ours_adapted,6.5,0.19927816977409668,0.20492072737575243,0.31825292617651774,0.1940732236555118,0.23182443470086175,0.3038346440544333,0.31825292617651774,0.9653281895002305,0.9755733152266168,0.968033314860501,0.9580824558685649,0.9565115534910317,7.06317544342588,2.2272093023255812,2.8322222222222218,4.291604588587155,4.935204894111439,,,,,,,0.013669232220374201,0.12703152749796232,674037.4790697674,,,,,,,,,,,,,,,
131,ours_adapted,7.0,0.19680077587847264,0.2024452947163947,0.31639725898332266,0.19235661785816974,0.2299342999040014,0.30198160831188425,0.31639725898332266,0.9669307193031238,0.9778479714819216,0.9701317259285165,0.9603019470801338,0.9586910970048742,7.074766371821338,2.2324031007751937,2.8383684016242157,4.301590535294623,4.9465110091338635,,,,,,,0.013669232220374201,0.1262118285196966,674037.4790697674,,,,,,,,,,,,,,,
132,ours_adapted,7.5,0.19635551045763439,0.20199928675831025,0.3159436556505748,0.19215278645891928,0.22833032899003472,0.3015240008725775,0.3159436556505748,0.967909041104745,0.9785269733491767,0.9712149597501138,0.9615334163253396,0.959966921283108,7.081839319793277,2.2339534883720926,2.8415411590992985,4.30710924728564,4.95309935703971,,,,,,,0.013669232220374201,0.1259205202102752,674037.4790697674,,,,,,,,,,,,,,,
133,ours_adapted,8.0,0.19615217489063144,0.20179553187946522,0.3156957786684747,0.19215278645891928,0.2282746770395878,0.3012752340601785,0.3156957786684747,0.9688170422657745,0.978628823629265,0.9718306196940931,0.962599534848405,0.9611031023644483,7.088423616788489,2.2341860465116277,2.843344407530454,4.311905933435908,4.958993157237023,,,,,,,0.013669232220374201,0.12577509891964087,674037.4790697674,,,,,,,,,,,,,,,
134,ours_adapted,8.5,0.19534011248422606,0.20097230144188274,0.3150475775535548,0.19154381086091252,0.22766570144158102,0.30132589301271395,0.3150475775535548,0.9696770182912422,0.9789683245628926,0.9725805023280087,0.9638190881316283,0.9621455309207733,7.094685448333067,2.2349612403100774,2.8455407899593945,4.317392954078162,4.964400627693848,,,,,,,0.013669232220374201,0.12538449603343724,674037.4790697674,,,,,,,,,,,,,,,
135,ours_adapted,9.0,0.19467953797009563,0.20030404444638578,0.31439489327315373,0.1912213762473004,0.22599877926369963,0.3006738981745864,0.31439489327315373,0.9705625038785405,0.980156577830589,0.9733036267783018,0.9648626444731773,0.9632763105875454,7.100988318245051,2.237674418604651,2.8476504245108893,4.32204063281707,4.970201767793035,,,,,,,0.013669232220374201,0.12495389707470349,674037.4790697674,,,,,,,,,,,,,,,
136,ours_adapted,9.5,0.19464241352827943,0.2002659813679791,0.31436055194664614,0.1912213762473004,0.22599877926369963,0.3006361218649096,0.31436055194664614,0.9712611660800842,0.980156577830589,0.9737636388142332,0.9657322109704164,0.9642110187467366,7.106028569308092,2.237674418604651,2.8489977851605754,4.32595299104348,4.975050451883577,,,,,,,0.013669232220374201,0.12495619667272068,674037.4790697674,,,,,,,,,,,,,,,
137,ours_adapted,10.0,0.19686645812129047,0.2024907679761124,0.3159543902923208,0.19293798204464244,0.2277153850610417,0.3022319979052314,0.3159543902923208,0.9723615627846804,0.9815145815650993,0.9756143995670145,0.9672227168483284,0.9656899111095167,7.114011994488746,2.2407751937984495,2.8544186046511624,4.332659083046193,4.982722024877271,,,,,,,0.013669232220374201,0.12576664320535763,674037.4790697674,,,,,,,,,,,,,,,
138,ours_adapted,12.0,0.19575949274992935,0.20138683809818791,0.31488803121697484,0.1906124006492936,0.22686887604819125,0.30118251852206257,0.31488803121697484,0.9751828455579138,0.9844682396876592,0.9790045202309022,0.9706123941796222,0.969474722740464,7.134223702688676,2.2475193798449613,2.8643373938722774,4.34784887171686,5.002272161883765,,,,,,,0.013669232220374201,0.1251397615597388,674037.4790697674,,,,,,,,,,,,,,,
139,ours_adapted,14.0,0.19439319957702622,0.20002721874417184,0.31358002608023683,0.19000342505128684,0.2245749280350561,0.29989203808576176,0.31358002608023683,0.9778487550921915,0.9861317942624341,0.9820067814316176,0.9741554207601678,0.9730526660565978,7.15301497236829,2.2513178294573644,2.8730361757105944,4.36356317768744,5.020524042959407,,,,,,,0.013669232220374201,0.12440952167713029,674037.4790697674,,,,,,,,,,,,,,,
140,ours_adapted,16.0,0.19062276823928423,0.1962607663810752,0.3102782068884829,0.1844843570897218,0.21932889908808267,0.29661724776983706,0.3102782068884829,0.980685430056114,0.989662603972161,0.9853220188576928,0.9777886687651756,0.9768494327103229,7.173594559005156,2.25937984496124,2.8827464008859356,4.379909906507045,5.040219304938664,,,,,,,0.013669232220374201,0.12267685553447151,674037.4790697674,,,,,,,,,,,,,,,
141,ours_adapted,18.0,0.18936578605726956,0.1950072549608402,0.3087707990461312,0.18416192247610966,0.21869417442428388,0.29514372196103794,0.3087707990461312,0.9836609847415027,0.9922767611610932,0.9893694946204148,0.9820318718679987,0.9808191317947764,7.195127568046973,2.2653488372093022,2.8946013289036543,4.398975041909517,5.060776374036627,,,,,,,0.013669232220374201,0.1218168380073347,674037.4790697674,,,,,,,,,,,,,,,
142,adv,0.3,0.198,,0.2796,0.204,0.2345,0.2777,0.2796,,0.8542349281185627,0.8564423460160506,0.8649999270356998,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
143,adv,4.0,0.1907,,0.273,0.1854,0.2238,0.2703,0.273,,0.8291515751348539,0.8328050750741292,0.8566523759090457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
144,adv,1.0,0.1946,,0.2767,0.1962,0.2318,0.2734,0.2767,,0.8370439316906332,0.8447142609865669,0.8745926426697579,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
145,adv,0.5,0.2043,,0.2844,0.2068,0.2351,0.2817,0.2844,,0.7922119330711883,0.8100223248221327,0.851551996505849,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
146,adv,0.5,0.1933,,0.2752,0.1923,0.2262,0.2712,0.2752,,0.8353660722268109,0.8442384129801473,0.8773148822228897,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
147,adv,0.05,0.1876,,0.271,0.1959,0.2211,0.2679,0.271,,0.8443795286769659,0.8517019835263343,0.8760567227426517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
148,adv,0.05,0.2037,,0.2826,0.2072,0.2282,0.2799,0.2826,,0.836319904463004,0.8454004983991493,0.8662084403417418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
149,adv,5.0,0.191,,0.2744,0.1968,0.222,0.2724,0.2744,,0.8962085617630271,0.8883232062930214,0.8940335921812484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
150,adv,0.1,0.2057,,0.2852,0.2167,0.2381,0.2826,0.2852,,0.8345321976281301,0.8449358489605121,0.8682469870387689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
151,adv,1.0,0.194,,0.276,0.1996,0.2265,0.2733,0.276,,0.7521792424563336,0.7839136889956436,0.8370102049186832,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
152,adv,1.0,0.1877,,0.2702,0.1907,0.2207,0.2669,0.2702,,0.7871813110781432,0.8079641783468691,0.8310895322271031,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
153,adv,0.3,0.2097,,0.2884,0.2127,0.2405,0.2864,0.2884,,0.8464929936760404,0.8504968585025698,0.8750956271594043,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
154,adv,1.0,0.195,,0.277,0.1972,0.2259,0.275,0.277,,0.8962513747430151,0.8819576986513039,0.8798328253185507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
155,adv,4.0,0.1858,,0.2691,0.1855,0.2158,0.265,0.2691,,0.796080260791483,0.8042952652960895,0.8263681997842445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
156,adv,5.0,0.1954,,0.2766,0.1965,0.2283,0.2728,0.2766,,0.8115103666408403,0.834290046055391,0.8893306129041855,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
157,adv,0.3,0.1955,,0.2764,0.1932,0.2218,0.2737,0.2764,,0.845139690052325,0.8511827514683464,0.8701656864188398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
158,adv,0.5,0.1949,,0.2775,0.2023,0.2298,0.2748,0.2775,,0.8310576037632547,0.8438985556875127,0.8678763094154232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
159,adv,4.0,0.1809,,0.2665,0.1772,0.2155,0.2638,0.2665,,0.9035847521211294,0.8944574729464299,0.8952964802347493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
160,adv,4.0,0.1837,,0.2684,0.1833,0.2185,0.2644,0.2684,,0.9050293541737134,0.8907251663929214,0.8749887945687448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
161,adv,0.1,0.1957,,0.2772,0.1926,0.2277,0.2745,0.2772,,0.8480154862833176,0.8483658203141499,0.8720596831678523,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
162,adv,0.5,0.1968,,0.2781,0.1993,0.2326,0.2755,0.2781,,0.8818336527310351,0.8786525679818571,0.8970641281737703,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
163,adv,1.0,0.1986,,0.2803,0.1943,0.2332,0.2783,0.2803,,0.8386505624099936,0.8475900527410778,0.871291458446074,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
164,adv,2.0,0.1932,,0.2764,0.1938,0.2297,0.2744,0.2764,,0.8621988228943966,0.8652671191107076,0.8847371526036936,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
165,adv,0.5,0.1974,,0.2782,0.1967,0.2281,0.2758,0.2782,,0.844053680040863,0.8489481790561351,0.8705685432267081,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
166,adv,2.0,0.2004,,0.2809,0.2052,0.2324,0.2778,0.2809,,0.8800318686770692,0.8804641776391335,0.8925019978428046,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
167,adv,2.0,0.1992,,0.2801,0.2014,0.2308,0.2763,0.2801,,0.8348017918659112,0.845325106845369,0.8905865935332847,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
168,adv,0.3,0.1875,,0.2717,0.1876,0.225,0.2691,0.2717,,0.8959174972850419,0.8821742080798493,0.8672606756848873,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
169,adv,0.05,0.1942,,0.2764,0.1996,0.2258,0.2737,0.2764,,0.8321293879680169,0.840212888457936,0.8672562740050886,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
170,adv,2.0,0.1891,,0.2729,0.1938,0.2198,0.2722,0.2729,,0.7581020171835592,0.7934486908061997,0.8527335576976588,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
171,adv,4.0,0.1746,,0.2621,0.1795,0.2106,0.2581,0.2621,,0.891769561360489,0.8681745188895201,0.8393238874394924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
172,adv,4.0,0.1675,,0.2548,0.1711,0.201,0.2508,0.2548,,0.8253570306268845,0.8195590467221826,0.85196941202433,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
173,adv,0.05,0.2004,,0.2815,0.2078,0.2361,0.2781,0.2815,,0.8320188771470268,0.8416844544667471,0.8696219874264149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
174,adv,0.05,0.1939,,0.2762,0.2,0.2246,0.2722,0.2762,,0.8289629019191437,0.8408491905434177,0.8700855199239076,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
175,adv,0.5,0.1936,,0.2761,0.2011,0.2294,0.2741,0.2761,,0.8511735164343404,0.8603128498787327,0.8796260233919464,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
176,adv,2.0,0.1856,,0.2687,0.1863,0.2126,0.266,0.2687,,0.77115272408959,0.7995853850134399,0.8595142921221232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
177,adv,5.0,0.1904,,0.2735,0.1929,0.2252,0.2708,0.2735,,0.8422301560019473,0.8521282894818434,0.8905730304012235,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
178,adv,0.05,0.1946,,0.276,0.1887,0.2255,0.2726,0.276,,0.8515670146575711,0.8515960928035946,0.8752671904313042,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
179,adv,0.1,0.2124,,0.291,0.2181,0.2464,0.2882,0.291,,0.832019495180348,0.8410712657480314,0.8681197928434996,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
180,adv,0.1,0.1932,,0.2769,0.1989,0.2315,0.275,0.2769,,0.8525868750809459,0.8535962216170979,0.8730217652392451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
181,adv,0.3,0.1917,,0.275,0.1982,0.2346,0.273,0.275,,0.8470631263448298,0.8558481367896841,0.8755651667399904,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
182,adv,5.0,0.1807,,0.2654,0.1822,0.2127,0.2634,0.2654,,0.7463803773790737,0.7790958821158745,0.8497965610180517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
183,adv,0.1,0.2095,,0.2895,0.2092,0.2463,0.2868,0.2895,,0.842269724964284,0.8505104885746256,0.8710648355863537,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
184,adv,2.0,0.1767,,0.2628,0.1787,0.2084,0.2596,0.2628,,0.9215703985090222,0.9104484145949058,0.8961220898792933,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
185,adv,4.0,0.1729,,0.2593,0.1786,0.2043,0.2559,0.2593,,0.8369545518251313,0.8303156201070835,0.8303544610394266,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
186,adv,1.0,0.2037,,0.2835,0.2041,0.2363,0.2809,0.2835,,0.9032926913270874,0.8924007784643321,0.8830452613545173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
187,adv,4.0,0.1855,,0.2695,0.184,0.2153,0.2662,0.2695,,0.8394232338177166,0.8531420288351891,0.8836005037455205,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
188,adv,2.0,0.2008,,0.2812,0.2021,0.2339,0.2785,0.2812,,0.860309496231784,0.8644282552158408,0.8916656588127727,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
189,adv,0.1,0.2017,,0.2831,0.2054,0.2392,0.2818,0.2831,,0.8345932988450245,0.8498739407136363,0.8721396220477642,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
190,adv,0.5,0.195,,0.278,0.1998,0.2311,0.2748,0.278,,0.8318031721687102,0.8480579819356527,0.8779351690714328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
191,adv,5.0,0.1838,,0.2685,0.1872,0.2238,0.2661,0.2685,,0.8802262324969125,0.8770493168247235,0.890262425011354,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
192,adv,0.5,0.1989,,0.2807,0.2039,0.2346,0.278,0.2807,,0.828685640945848,0.8401766328661338,0.8658757274701926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
193,adv,0.3,0.2045,,0.2836,0.2014,0.2308,0.2802,0.2836,,0.8390297632225256,0.8494597806173811,0.8802755781236942,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/csv_files/msmarco_baselines_10.csv <==
,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,Unnamed: 0,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,qid,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
17,coder,0.0,0.228384179885223,0.23327126023841638,0.33201819409572575,0.23426167075148144,0.2641119556800619,0.30550841871038675,0.33201819409572575,0.875422963043714,0.8600071974197929,0.8619750076931236,0.8709941885606676,0.8734349911938618,4.956997065324108,1.9633333333333332,2.521762643041713,3.8937758328492187,4.483189119753687,,,,,,,,0.13076012298938072,,,,,,,,,,,,,,,,
18,coder,1.0,0.2152330850746083,0.21934678558465442,0.3214804846542272,0.2253026068371879,0.2526000917378966,0.2949854918702438,0.3214804846542272,0.8811949218173748,0.8670688168392463,0.8693057230888582,0.877993168676479,0.8803641881953499,4.988354647292981,1.979457364341085,2.5431192321889995,3.9245694357840533,4.518096866491787,,,,,,,,0.12516315072448966,,,,,,,,,,,,,,,,
19,coder,2.0,0.21227867765195707,0.215960226605199,0.3189803622025882,0.22229622536769655,0.24962372390422527,0.2924898459997615,0.3189803622025882,0.88986420545283,0.8853339670684095,0.8846106806112628,0.8894547629765951,0.8904465684029967,5.039525013723648,2.0211627906976743,2.5879771133259504,3.9763562135210275,4.570834227016042,,,,,,,,0.1245326453203931,,,,,,,,,,,,,,,,
20,coder,3.0,0.20045186525974876,0.20351992220519408,0.3088254733470627,0.20382552512751853,0.23742639169900026,0.28233048056307936,0.3088254733470627,0.8941944280816809,0.8899851298591072,0.8913241956878598,0.8955544908624387,0.8957111619631681,5.06540643756815,2.031782945736434,2.607755629383536,4.004395593060082,4.598870281063609,,,,,,,,0.11826703782581954,,,,,,,,,,,,,,,,
21,coder,4.0,0.19003085602638223,0.192871283679001,0.3004138132364855,0.1933713098694621,0.22771653773471232,0.27323950250835227,0.3004138132364855,0.9014828627438741,0.9039046681378374,0.9045259809826683,0.9051103262921578,0.904046861527952,5.107263041729525,2.063565891472868,2.6464433370247322,4.047531508276123,4.642216398792888,,,,,,,,0.1147543563448812,,,,,,,,,,,,,,,,
22,coder,5.0,0.17940596672167156,0.18223340131429977,0.2913337205924947,0.1806042640878293,0.21351308278294467,0.26416027463936315,0.2913337205924947,0.9056975077138969,0.9141915464267527,0.9116757022972946,0.9107712775728668,0.9089737274094902,5.132014736880205,2.0870542635658915,2.667384643779992,4.073028531105674,4.6678527432614745,,,,,,,,0.10946854689759768,,,,,,,,,,,,,,,,
23,coder,6.0,0.174158222699824,0.17587064075152942,0.2866209401734001,0.1719191963221241,0.2066848547660102,0.2594652117294327,0.2866209401734001,0.9095091442223234,0.9174168052962146,0.9171357020802416,0.9156445339974463,0.9136273022524829,5.154709159069498,2.0944186046511626,2.6834772978959025,4.095540757757131,4.692745629284833,,,,,,,,0.1067666772962294,,,,,,,,,,,,,,,,
24,coder,7.0,0.1685360044153083,0.1708863182086477,0.2816390502806527,0.17031554938656931,0.20425999009995116,0.2544911818029208,0.2816390502806527,0.9141469413305656,0.927398132744865,0.9257520355882675,0.9218867731113962,0.9191731812297214,5.181410039219203,2.1172093023255814,2.708739387227759,4.123750554521535,4.721595322298613,,,,,,,,0.10346684561095922,,,,,,,,,,,,,,,,
38,cvxopt,0.6,0.22050511832614786,0.22611601629157557,0.33522398791296243,0.22525387795131357,0.2581507181596473,0.3204736557939898,0.33522398791296243,0.9002808883166027,0.8560597521643184,0.8647158562134475,0.8776982175611151,0.8812467758771225,6.587107334217957,1.9541860465116279,2.5292432631967516,3.9295168659137607,4.544331883022462,16877.0,0.1883720930232558,0.21146917681801403,0.22470647905952307,0.2254780201297716,0.11756239714188545,0.1327641058673818,0.1325406938712218,,,,,,,,,,,,,,,,
39,cvxopt,0.7,0.21903225010909358,0.22464314807452132,0.33423747952773336,0.2242673695660846,0.25716420977441834,0.3194871474087608,0.33423747952773336,0.9059997058688362,0.872699100322526,0.8780707340739504,0.8864394078413859,0.8889369335306729,6.624458100130401,1.9920155038759688,2.5676670358065707,3.966867631826204,4.581682648934906,17092.0,0.18875968992248063,0.20999630860095975,0.2232336108424688,0.22400515191271736,0.11981184458259807,0.1327641058673818,0.13336073921238703,,,,,,,,,,,,,,,,
40,cvxopt,0.75,0.21636336860300276,0.2219742665684305,0.3322106523135842,0.22234693236949205,0.25513738256026913,0.31746032019461157,0.3322106523135842,0.9096014223604895,0.8847174333729418,0.887444266997894,0.8923063253274267,0.8940255291424195,6.650854566603134,2.0194573643410854,2.595121816168328,3.9932640982989374,4.608079115407639,17307.0,0.18527131782945738,0.20732742709486895,0.22056472933637797,0.22133627040662654,0.11889705739109223,0.1327641058673818,0.13228713212085005,,,,,,,,,,,,,,,,
41,cvxopt,0.775,0.2138040964797772,0.2194149944452049,0.33027620537328223,0.21883101118966375,0.2531951298946753,0.31552587325430953,0.33027620537328223,0.9126284513229443,0.8950722118485825,0.8945725630944084,0.8972472716507099,0.8983109955459193,6.673084898677249,2.0431007751937984,2.6160003691399036,4.015494430373052,4.630309447481754,19887.0,0.18294573643410852,0.20476375046142486,0.2180054572131524,0.21877699828340094,0.11919466225177819,0.1026714469111243,0.1317510302305638,,,,,,,,,,,,,,,,
42,cvxopt,0.8,0.2054440424511185,0.2110549404165462,0.3239776124593347,0.21274978358601868,0.24820175175555975,0.30922728034036207,0.3239776124593347,0.9174762639111482,0.9096191478526565,0.9062560398051612,0.9048548640107881,0.9049736872138509,6.706293607990434,2.0762790697674416,2.6499630860095977,4.0487031396862365,4.663518156794939,17522.0,0.17480620155038762,0.19636581764488742,0.2096454031844937,0.21041694425474225,0.1188852796515585,0.1327641058673818,0.1295305810408074,,,,,,,,,,,,,,,,
43,cvxopt,0.85,0.20521735699187488,0.2108282549573026,0.32358225551379644,0.20912354140951211,0.24521157671094118,0.30883192339482374,0.32358225551379644,0.9223136497465709,0.9281708368698014,0.9186228829498092,0.912552689084094,0.9116829110043044,6.7403642498375,2.1185271317829457,2.6860077519379844,4.082773781533303,4.697588798642005,17737.0,0.17403100775193797,0.19575858250276854,0.2094187177252501,0.21019025879549866,0.11753719948243556,0.1327641058673818,0.1289918176811096,,,,,,,,,,,,,,,,
44,cvxopt,0.9,0.19473549410191,0.2003463920673377,0.3150661662022003,0.19804938720770648,0.23425978264495206,0.3003158340832277,0.3150661662022003,0.9316969294540632,0.9582101510779154,0.9438270933552533,0.9274864514122186,0.9247067385608126,6.806379212702195,2.187131782945736,2.7594979697305275,4.148788744397997,4.7636037615067,17952.0,0.16085271317829458,0.18456995201181248,0.1989368548352852,0.19970839590553374,0.1133769725945693,0.1327641058673818,0.1245272453527912,,,,,,,,,,,,,,,,
45,cvxopt,0.91,0.19573096503924137,0.20134186300466908,0.3155552554456985,0.19564109622721346,0.2335521273435413,0.3008049233267258,0.3155552554456985,0.9336420205575675,0.9641174673230352,0.9491982298288748,0.9306343897420819,0.9274403676996265,6.82049493811681,2.20062015503876,2.7752214839424143,4.162904469812614,4.777719486921315,18167.0,0.16162790697674417,0.18522702104097452,0.19993232577261658,0.20070386684286512,0.1132634768810472,0.1327641058673818,0.12434028024531131,,,,,,,,,,,,,,,,
46,cvxopt,0.92,0.19402441250984342,0.19963531047527114,0.3140348719058493,0.1946737923863771,0.23215017331670176,0.29928453978687664,0.3140348719058493,0.935525115811378,0.9688704803938211,0.9546703775704573,0.9336782564423439,0.9300846759928276,6.834128853750287,2.2114728682170544,2.7912384643779995,4.17653838544609,4.791353402554792,18382.0,0.16046511627906976,0.18315983757844223,0.19822577324321863,0.1989973143134672,0.1131627728017591,0.1327641058673818,0.12349501176525278,,,,,,,,,,,,,,,,
47,cvxopt,0.93,0.18944616348149,0.1950570614469177,0.31029906168062404,0.18638810520148946,0.22724966342943273,0.2955487295616514,0.31029906168062404,0.9382418645465148,0.9760730606009166,0.9615118042799323,0.9380002715224194,0.933856791504497,6.853199291092061,2.227829457364341,2.811179401993355,4.195608822787864,4.810423839896567,18597.0,0.1558139534883721,0.17873385012919896,0.1936475242148652,0.19441906528511374,0.11043267094890898,0.1327641058673818,0.12131222476424057,,,,,,,,,,,,,,,,
48,cvxopt,0.95,0.18919756384352676,0.1948084618089545,0.30956336272658186,0.18168760785512045,0.22556683217664072,0.29481303060760927,0.30956336272658186,0.9434692502918607,0.9900716346969954,0.9759403090622721,0.9464211742617124,0.941180854075011,6.890738067275192,2.2598449612403098,2.8532853451458102,4.233147598970996,4.847962616079697,18812.0,0.15232558139534882,0.17835179032853452,0.193398924576902,0.19417046564715054,0.10991889734038551,0.1327641058673818,0.12060431640377237,,,,,,,,,,,,,,,,
49,cvxopt,0.97,0.18613629088426334,0.19174718884969105,0.30630137588020623,0.17628966170766175,0.21533971115222092,0.2915510437612336,0.30630137588020623,0.9493575243145075,0.9998883720930233,0.9898258013539198,0.9559202644917784,0.949441642493452,6.9331241746581735,2.282170542635659,2.8938667404946474,4.2755337063539764,4.890348723462679,19027.0,0.15232558139534882,0.172921742340347,0.19033765161763855,0.19110919268788712,0.10728750064992669,0.1327641058673818,0.11836765453511186,,,,,,,,,,,,,,,,
50,fa*ir,0.2,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,14727.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11718725339403441,0.0582254108162813,0.13268715990707958,,,,,,,,,,,,,,,,
51,fa*ir,0.3,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8972668578058677,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774222650544041,6.56955271026705,1.933798449612403,2.510424510889627,3.9116492545544075,4.526571689297468,14942.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11861304009937819,0.0582254108162813,0.13332674393804972,,,,,,,,,,,,,,,,
52,fa*ir,0.4,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.3198335165760416,0.3345838486950142,0.8975092941659788,0.8470722118485826,0.8581371396470276,0.8735212613618744,0.87761982344504,6.571042867606126,1.933798449612403,2.5105407899593946,3.912341954696817,4.527596499251473,15157.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.11719350864689661,0.0582254108162813,0.13274632231510117,,,,,,,,,,,,,,,,
53,fa*ir,0.5,0.21941984700831837,0.22503074497374614,0.3345838486950142,0.2262705163478213,0.2575105789416991,0.3198335165760416,0.3345838486950142,0.8982849339553658,0.8482604651162791,0.8594163511990012,0.874535865796086,0.8785612228909082,6.5762427196566735,1.9365116279069765,2.514287559985234,3.916906868383515,4.532479893572089,15372.0,0.18992248062015504,0.21038390550018457,0.22362120774169358,0.22439274881194216,0.1186956834033046,0.0582254108162813,0.13339088716842748,,,,,,,,,,,,,,,,
54,fa*ir,0.6,0.21895473072924862,0.22456562869467636,0.3341761858965132,0.22586285354932037,0.2571029161431982,0.3194258537775406,0.3341761858965132,0.9008686910925416,0.8546756747581056,0.8650054848324976,0.8781057276803735,0.8817707118042082,6.592495994000166,1.9510852713178293,2.530343300110742,3.9320694809122614,4.547973731019196,15587.0,0.1875968992248062,0.2099187892211148,0.22315609146262383,0.22392763253287237,0.1176713476413132,0.0582254108162813,0.13277662437172424,,,,,,,,,,,,,,,,
55,fa*ir,0.7,0.20935224682108558,0.2149662240071625,0.3270196350101231,0.21539779959497965,0.24995141741776927,0.3123079982209642,0.3270196350101231,0.9159123338297439,0.8983137667628586,0.8979120259539211,0.9009064078067798,0.9018204095196044,6.694847071113008,2.0504651162790695,2.625555555555555,4.031381759577604,4.6477645617373975,15802.0,0.17829457364341086,0.2003063861203396,0.2135598663193815,0.21433756583092856,0.11896898491007922,0.0582254108162813,0.13133081481211067,,,,,,,,,,,,,,,,
56,fa*ir,0.8,0.20085962083688477,0.20646877511822087,0.3201281193038478,0.20411141026695895,0.24299972459782043,0.305480064072629,0.3201281193038478,0.9298736223588685,0.938626107621796,0.9242005921342142,0.9209403579921257,0.9201084818988913,6.791119476249836,2.142325581395349,2.70187523071244,4.119282733733861,4.739691345668615,16017.0,0.16899224806201552,0.1917534145441122,0.20516413288932311,0.20585407461236646,0.11626245974307005,0.0582254108162813,0.1275959920661282,,,,,,,,,,,,,,,,
57,fa*ir,0.85,0.19517610349450673,0.20078013443561066,0.31525810642173313,0.19991976029000133,0.23439487604160084,0.3006392787981056,0.31525810642173313,0.9401409384469515,0.9517131896112715,0.9436633251495068,0.9349747928037981,0.9329148835622832,6.863526548943809,2.172170542635659,2.7586415651531926,4.1815116170663025,4.804912008114737,16232.0,0.16395348837209303,0.18494278331487635,0.199476708050925,0.20016847375937644,0.11323466500130104,0.0582254108162813,0.12496132612687762,,,,,,,,,,,,,,,,
58,fa*ir,0.9,0.19047253141011977,0.19607405412320253,0.31091828966527046,0.17628966170766175,0.2277557167583089,0.29703478925530463,0.31091828966527046,0.9543293731501016,1.0,0.9694497744925776,0.9529342220700611,0.9502426571690836,6.96532659926193,2.2824031007751935,2.8340162421557773,4.261712629692122,4.893998726946524,16447.0,0.15232558139534882,0.18056293835363602,0.19486459822415245,0.1955103221191202,0.10958464026067188,0.0582254108162813,0.12233516807368675,,,,,,,,,,,,,,,,
59,fa*ir,0.95,0.1849948773104514,0.19064113770927635,0.3048805681032021,0.17628966170766175,0.20813981852978086,0.29148872996484326,0.3048805681032021,0.974630967634865,1.0,1.0,0.9783774032379918,0.9740403107413302,7.113188576629138,2.2824031007751935,2.923471760797342,4.3760327994138235,5.017234466870023,16662.0,0.15232558139534882,0.17109449981543004,0.18942109135552262,0.19007213585742883,0.10384309500564153,0.0582254108162813,0.11907000472620183,,,,,,,,,,,,,,,,
111,ours_adapted,0.0,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.31983351657604153,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,,,,,,,0.013669232220374201,0.13347601728324124,674037.4790697674,,,,,,,,,,,,,,,
112,ours_adapted,0.2,0.21752159167623036,0.22313635726376693,0.33324454845685003,0.22487634516409136,0.2561835467399308,0.3184867506229685,0.33324454845685003,0.9035728847290262,0.8578004413512137,0.8659107129007936,0.8795210089204577,0.8834770778197198,6.615720302876222,1.9582945736434108,2.533309339239572,3.9393246106994004,4.557962538484931,,,,,,,0.013669232220374201,0.1333750992759765,674037.4790697674,,,,,,,,,,,,,,,
113,ours_adapted,0.4,0.21730776667594992,0.22292302768586353,0.33313796143768465,0.22638911956218297,0.25603954352356645,0.3183680740576954,0.33313796143768465,0.910539026809291,0.8715162790697675,0.8766960696744358,0.8871834099265282,0.8908661297012506,6.665175593474849,1.9896124031007751,2.564798818752307,3.9732195740028975,4.595501434382402,,,,,,,0.013669232220374201,0.1337960959621375,674037.4790697674,,,,,,,,,,,,,,,
114,ours_adapted,0.6000000000000001,0.21732658096227234,0.22294154860954635,0.3331367435306233,0.22635322593296547,0.2560593018447959,0.31835768669530745,0.3331367435306233,0.9148670943131121,0.8776612459684264,0.8829087527734046,0.8915048550907064,0.8950560913301714,6.696745082993782,2.003643410852713,2.5829955703211516,3.9926626431548664,4.617236347136038,,,,,,,0.013669232220374201,0.1340225705412945,674037.4790697674,,,,,,,,,,,,,,,
115,ours_adapted,0.8,0.2146099412478565,0.22022437772429318,0.33117577956079003,0.22423147593686713,0.2540877999308806,0.31639434242268305,0.33117577956079003,0.9201209990962776,0.8877104736038024,0.8920258132334797,0.8980416590794182,0.9010691079594207,6.735182490119202,2.0265891472868214,2.6096991509782206,4.022073066556492,4.648428134411799,,,,,,,0.013669232220374201,0.13341757233677048,674037.4790697674,,,,,,,,,,,,,,,
116,ours_adapted,1.0,0.21464332649652998,0.22025561067479646,0.331147097110823,0.22083415797140046,0.2540040371943258,0.31636132498891695,0.331147097110823,0.9245174159379338,0.8973523001188254,0.8999481727241336,0.9034186872806497,0.9059434888032645,6.766218482506251,2.0486046511627904,2.632833148763381,4.045866458143588,4.673170404271862,,,,,,,0.013669232220374201,0.13370969864225263,674037.4790697674,,,,,,,,,,,,,,,
117,ours_adapted,1.2000000000000002,0.21453315204041845,0.22014619728399862,0.3310799408278138,0.21903484258891423,0.2538614994262955,0.31628960948096596,0.3310799408278138,0.9285317911631606,0.90689227635376,0.9068672578673203,0.9086276387348596,0.9106102862130435,6.79559116337889,2.070387596899225,2.6530989294942784,4.06930260033347,4.697378844234728,,,,,,,0.013669232220374201,0.13382818350166936,674037.4790697674,,,,,,,,,,,,,,,
118,ours_adapted,1.4,0.21473562992643405,0.2203493600744398,0.3311023045640573,0.21921106257663062,0.25382493937889844,0.3163048912050295,0.3311023045640573,0.9321211148273584,0.9150402987608216,0.9123445518622727,0.9131905818573576,0.9148561400083108,6.821393610810437,2.0889922480620156,2.669141749723145,4.089832218388705,4.719403690755483,,,,,,,0.013669232220374201,0.1337088911864539,674037.4790697674,,,,,,,,,,,,,,,
119,ours_adapted,1.6,0.21388333862129166,0.21949542257606486,0.3303937202603286,0.21856619334940636,0.2530969610514528,0.31559296724372515,0.3303937202603286,0.9346932513280948,0.921830317433373,0.9165432644587257,0.9164828191389855,0.9178468083728232,6.840207077017882,2.104496124031008,2.681439645625692,4.104636171476047,4.734904230562379,,,,,,,0.013669232220374201,0.13334230593277172,674037.4790697674,,,,,,,,,,,,,,,
120,ours_adapted,1.8,0.21197584426760968,0.21758651266991044,0.32880773763402116,0.21362848957431405,0.2514887826235321,0.31400361008449074,0.32880773763402116,0.9377884577571817,0.9296727890001697,0.9228265247467687,0.9205932961683074,0.9216994361536869,6.8628365583275395,2.122403100775194,2.69984311554079,4.1231300516694525,4.754889265296665,,,,,,,0.013669232220374201,0.13234885720944467,674037.4790697674,,,,,,,,,,,,,,,
121,ours_adapted,2.0,0.21195399966414552,0.21759678971617288,0.32882635590074744,0.21342465817506354,0.25149964630211485,0.31401950756846897,0.32882635590074744,0.9410360999231157,0.9371418095399763,0.9294534287292336,0.9251166465530005,0.925773679198483,6.886270196770502,2.139457364341085,2.71922296050203,4.143310549981585,4.775791194750766,,,,,,,0.013669232220374201,0.1325880065865816,674037.4790697674,,,,,,,,,,,,,,,
122,ours_adapted,2.5,0.21103167649823473,0.2166752825563975,0.32812592951867264,0.2107766421661026,0.2506147979251665,0.31373615715788905,0.32812592951867264,0.9459443007646121,0.9455614326939399,0.9383530862408207,0.931575910113138,0.9317301351236214,6.922187379605283,2.1586821705426353,2.7452897748246583,4.172372103073032,4.80668958030164,,,,,,,0.013669232220374201,0.13233614601582722,674037.4790697674,,,,,,,,,,,,,,,
123,ours_adapted,3.0,0.20782234160379837,0.2134647585782923,0.3255803482973714,0.20546140560378803,0.24804879547086864,0.31118712340305515,0.3255803482973714,0.9495666181975039,0.9509934476319809,0.9451518120704965,0.9364242090047065,0.9361172575197488,6.948601588403281,2.1710852713178292,2.765203026947213,4.194185595327793,4.829447240386445,,,,,,,0.013669232220374201,0.13130020118711674,674037.4790697674,,,,,,,,,,,,,,,
124,ours_adapted,3.5,0.2070796264419418,0.21272030150591734,0.3249165933108287,0.20345825882205135,0.24600222142109768,0.31051638875932297,0.3249165933108287,0.9538064371805612,0.9592772704124937,0.9528529176747664,0.942458196599854,0.9416605363094054,6.979613747767939,2.19,2.7877593207825764,4.2213337445272945,4.858202320153918,,,,,,,0.013669232220374201,0.13092186541260098,674037.4790697674,,,,,,,,,,,,,,,
125,ours_adapted,4.0,0.20393993839569707,0.20958065105670062,0.32242774498279886,0.19994233764222302,0.24347224277498733,0.3080204340035992,0.32242774498279886,0.956915864194455,0.9659654388049567,0.9580882327357494,0.946869364571494,0.945741425349169,7.00221863666312,2.205271317829457,2.8030933923957178,4.241180495013565,4.87937143221077,,,,,,,0.013669232220374201,0.12966318160069956,674037.4790697674,,,,,,,,,,,,,,,
126,ours_adapted,4.5,0.20285864667129105,0.20849715592681936,0.3215138224338137,0.19933336204421626,0.24259022816238895,0.3071026910420716,0.3215138224338137,0.9592001125276453,0.9689190969275165,0.9612900425365265,0.9498871072163316,0.9486663917914662,7.01883547843546,2.212015503875969,2.812471391657438,4.254732032181558,4.894509078688865,,,,,,,0.013669232220374201,0.1291324642544547,674037.4790697674,,,,,,,,,,,,,,,
127,ours_adapted,5.0,0.20178678943326905,0.20742561664025067,0.3205618091745093,0.198688492816992,0.23908942795528537,0.3061473786810332,0.3205618091745093,0.9609260891199917,0.9703450008487524,0.9631263097594086,0.9521579961639932,0.9509194998176996,7.031347047433452,2.2152713178294574,2.817849760059062,4.264949227857629,4.906196800608964,,,,,,,0.013669232220374201,0.12850757053523995,674037.4790697674,,,,,,,,,,,,,,,
128,ours_adapted,5.5,0.20049840959733775,0.2061369526459144,0.3194515108379177,0.19787568581973475,0.2341203673328118,0.3050348115096283,0.3194515108379177,0.9627886459469481,0.9727215073841453,0.9656475538083967,0.954897960933631,0.9532435113056362,7.044796560099414,2.2206976744186044,2.8252344038390547,4.277276891976019,4.918252325552221,,,,,,,0.013669232220374201,0.12783460780763334,674037.4790697674,,,,,,,,,,,,,,,
129,ours_adapted,6.0,0.19959315579171438,0.2052301038382492,0.31859746464472344,0.1940732236555118,0.23331917034731403,0.30417957785514993,0.31859746464472344,0.9641913133784508,0.9750640638261756,0.9669841093264931,0.9567059944392419,0.95507481487437,7.054931749584364,2.226046511627907,2.8291491325212252,4.285411605976342,4.927751988512644,,,,,,,0.013669232220374201,0.12723396674963944,674037.4790697674,,,,,,,,,,,,,,,
130,ours_adapted,6.5,0.19927816977409668,0.20492072737575243,0.31825292617651774,0.1940732236555118,0.23182443470086175,0.3038346440544333,0.31825292617651774,0.9653281895002305,0.9755733152266168,0.968033314860501,0.9580824558685649,0.9565115534910317,7.06317544342588,2.2272093023255812,2.8322222222222218,4.291604588587155,4.935204894111439,,,,,,,0.013669232220374201,0.12703152749796232,674037.4790697674,,,,,,,,,,,,,,,
131,ours_adapted,7.0,0.19680077587847264,0.2024452947163947,0.31639725898332266,0.19235661785816974,0.2299342999040014,0.30198160831188425,0.31639725898332266,0.9669307193031238,0.9778479714819216,0.9701317259285165,0.9603019470801338,0.9586910970048742,7.074766371821338,2.2324031007751937,2.8383684016242157,4.301590535294623,4.9465110091338635,,,,,,,0.013669232220374201,0.1262118285196966,674037.4790697674,,,,,,,,,,,,,,,
132,ours_adapted,7.5,0.19635551045763439,0.20199928675831025,0.3159436556505748,0.19215278645891928,0.22833032899003472,0.3015240008725775,0.3159436556505748,0.967909041104745,0.9785269733491767,0.9712149597501138,0.9615334163253396,0.959966921283108,7.081839319793277,2.2339534883720926,2.8415411590992985,4.30710924728564,4.95309935703971,,,,,,,0.013669232220374201,0.1259205202102752,674037.4790697674,,,,,,,,,,,,,,,
133,ours_adapted,8.0,0.19615217489063144,0.20179553187946522,0.3156957786684747,0.19215278645891928,0.2282746770395878,0.3012752340601785,0.3156957786684747,0.9688170422657745,0.978628823629265,0.9718306196940931,0.962599534848405,0.9611031023644483,7.088423616788489,2.2341860465116277,2.843344407530454,4.311905933435908,4.958993157237023,,,,,,,0.013669232220374201,0.12577509891964087,674037.4790697674,,,,,,,,,,,,,,,
134,ours_adapted,8.5,0.19534011248422606,0.20097230144188274,0.3150475775535548,0.19154381086091252,0.22766570144158102,0.30132589301271395,0.3150475775535548,0.9696770182912422,0.9789683245628926,0.9725805023280087,0.9638190881316283,0.9621455309207733,7.094685448333067,2.2349612403100774,2.8455407899593945,4.317392954078162,4.964400627693848,,,,,,,0.013669232220374201,0.12538449603343724,674037.4790697674,,,,,,,,,,,,,,,
135,ours_adapted,9.0,0.19467953797009563,0.20030404444638578,0.31439489327315373,0.1912213762473004,0.22599877926369963,0.3006738981745864,0.31439489327315373,0.9705625038785405,0.980156577830589,0.9733036267783018,0.9648626444731773,0.9632763105875454,7.100988318245051,2.237674418604651,2.8476504245108893,4.32204063281707,4.970201767793035,,,,,,,0.013669232220374201,0.12495389707470349,674037.4790697674,,,,,,,,,,,,,,,
136,ours_adapted,9.5,0.19464241352827943,0.2002659813679791,0.31436055194664614,0.1912213762473004,0.22599877926369963,0.3006361218649096,0.31436055194664614,0.9712611660800842,0.980156577830589,0.9737636388142332,0.9657322109704164,0.9642110187467366,7.106028569308092,2.237674418604651,2.8489977851605754,4.32595299104348,4.975050451883577,,,,,,,0.013669232220374201,0.12495619667272068,674037.4790697674,,,,,,,,,,,,,,,
137,ours_adapted,10.0,0.19686645812129047,0.2024907679761124,0.3159543902923208,0.19293798204464244,0.2277153850610417,0.3022319979052314,0.3159543902923208,0.9723615627846804,0.9815145815650993,0.9756143995670145,0.9672227168483284,0.9656899111095167,7.114011994488746,2.2407751937984495,2.8544186046511624,4.332659083046193,4.982722024877271,,,,,,,0.013669232220374201,0.12576664320535763,674037.4790697674,,,,,,,,,,,,,,,
138,ours_adapted,12.0,0.19575949274992935,0.20138683809818791,0.31488803121697484,0.1906124006492936,0.22686887604819125,0.30118251852206257,0.31488803121697484,0.9751828455579138,0.9844682396876592,0.9790045202309022,0.9706123941796222,0.969474722740464,7.134223702688676,2.2475193798449613,2.8643373938722774,4.34784887171686,5.002272161883765,,,,,,,0.013669232220374201,0.1251397615597388,674037.4790697674,,,,,,,,,,,,,,,
139,ours_adapted,14.0,0.19439319957702622,0.20002721874417184,0.31358002608023683,0.19000342505128684,0.2245749280350561,0.29989203808576176,0.31358002608023683,0.9778487550921915,0.9861317942624341,0.9820067814316176,0.9741554207601678,0.9730526660565978,7.15301497236829,2.2513178294573644,2.8730361757105944,4.36356317768744,5.020524042959407,,,,,,,0.013669232220374201,0.12440952167713029,674037.4790697674,,,,,,,,,,,,,,,
140,ours_adapted,16.0,0.19062276823928423,0.1962607663810752,0.3102782068884829,0.1844843570897218,0.21932889908808267,0.29661724776983706,0.3102782068884829,0.980685430056114,0.989662603972161,0.9853220188576928,0.9777886687651756,0.9768494327103229,7.173594559005156,2.25937984496124,2.8827464008859356,4.379909906507045,5.040219304938664,,,,,,,0.013669232220374201,0.12267685553447151,674037.4790697674,,,,,,,,,,,,,,,
141,ours_adapted,18.0,0.18936578605726956,0.1950072549608402,0.3087707990461312,0.18416192247610966,0.21869417442428388,0.29514372196103794,0.3087707990461312,0.9836609847415027,0.9922767611610932,0.9893694946204148,0.9820318718679987,0.9808191317947764,7.195127568046973,2.2653488372093022,2.8946013289036543,4.398975041909517,5.060776374036627,,,,,,,0.013669232220374201,0.1218168380073347,674037.4790697674,,,,,,,,,,,,,,,
142,adv,0.3,0.198,,0.2796,0.204,0.2345,0.2777,0.2796,,0.8542349281185627,0.8564423460160506,0.8649999270356998,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
143,adv,4.0,0.1907,,0.273,0.1854,0.2238,0.2703,0.273,,0.8291515751348539,0.8328050750741292,0.8566523759090457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
144,adv,1.0,0.1946,,0.2767,0.1962,0.2318,0.2734,0.2767,,0.8370439316906332,0.8447142609865669,0.8745926426697579,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
145,adv,0.5,0.2043,,0.2844,0.2068,0.2351,0.2817,0.2844,,0.7922119330711883,0.8100223248221327,0.851551996505849,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
146,adv,0.5,0.1933,,0.2752,0.1923,0.2262,0.2712,0.2752,,0.8353660722268109,0.8442384129801473,0.8773148822228897,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
147,adv,0.05,0.1876,,0.271,0.1959,0.2211,0.2679,0.271,,0.8443795286769659,0.8517019835263343,0.8760567227426517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
148,adv,0.05,0.2037,,0.2826,0.2072,0.2282,0.2799,0.2826,,0.836319904463004,0.8454004983991493,0.8662084403417418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
149,adv,5.0,0.191,,0.2744,0.1968,0.222,0.2724,0.2744,,0.8962085617630271,0.8883232062930214,0.8940335921812484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
150,adv,0.1,0.2057,,0.2852,0.2167,0.2381,0.2826,0.2852,,0.8345321976281301,0.8449358489605121,0.8682469870387689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
151,adv,1.0,0.194,,0.276,0.1996,0.2265,0.2733,0.276,,0.7521792424563336,0.7839136889956436,0.8370102049186832,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
152,adv,1.0,0.1877,,0.2702,0.1907,0.2207,0.2669,0.2702,,0.7871813110781432,0.8079641783468691,0.8310895322271031,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
153,adv,0.3,0.2097,,0.2884,0.2127,0.2405,0.2864,0.2884,,0.8464929936760404,0.8504968585025698,0.8750956271594043,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
154,adv,1.0,0.195,,0.277,0.1972,0.2259,0.275,0.277,,0.8962513747430151,0.8819576986513039,0.8798328253185507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
155,adv,4.0,0.1858,,0.2691,0.1855,0.2158,0.265,0.2691,,0.796080260791483,0.8042952652960895,0.8263681997842445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
156,adv,5.0,0.1954,,0.2766,0.1965,0.2283,0.2728,0.2766,,0.8115103666408403,0.834290046055391,0.8893306129041855,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
157,adv,0.3,0.1955,,0.2764,0.1932,0.2218,0.2737,0.2764,,0.845139690052325,0.8511827514683464,0.8701656864188398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
158,adv,0.5,0.1949,,0.2775,0.2023,0.2298,0.2748,0.2775,,0.8310576037632547,0.8438985556875127,0.8678763094154232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
159,adv,4.0,0.1809,,0.2665,0.1772,0.2155,0.2638,0.2665,,0.9035847521211294,0.8944574729464299,0.8952964802347493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
160,adv,4.0,0.1837,,0.2684,0.1833,0.2185,0.2644,0.2684,,0.9050293541737134,0.8907251663929214,0.8749887945687448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
161,adv,0.1,0.1957,,0.2772,0.1926,0.2277,0.2745,0.2772,,0.8480154862833176,0.8483658203141499,0.8720596831678523,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
162,adv,0.5,0.1968,,0.2781,0.1993,0.2326,0.2755,0.2781,,0.8818336527310351,0.8786525679818571,0.8970641281737703,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
163,adv,1.0,0.1986,,0.2803,0.1943,0.2332,0.2783,0.2803,,0.8386505624099936,0.8475900527410778,0.871291458446074,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
164,adv,2.0,0.1932,,0.2764,0.1938,0.2297,0.2744,0.2764,,0.8621988228943966,0.8652671191107076,0.8847371526036936,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
165,adv,0.5,0.1974,,0.2782,0.1967,0.2281,0.2758,0.2782,,0.844053680040863,0.8489481790561351,0.8705685432267081,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
166,adv,2.0,0.2004,,0.2809,0.2052,0.2324,0.2778,0.2809,,0.8800318686770692,0.8804641776391335,0.8925019978428046,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
167,adv,2.0,0.1992,,0.2801,0.2014,0.2308,0.2763,0.2801,,0.8348017918659112,0.845325106845369,0.8905865935332847,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
168,adv,0.3,0.1875,,0.2717,0.1876,0.225,0.2691,0.2717,,0.8959174972850419,0.8821742080798493,0.8672606756848873,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
169,adv,0.05,0.1942,,0.2764,0.1996,0.2258,0.2737,0.2764,,0.8321293879680169,0.840212888457936,0.8672562740050886,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
170,adv,2.0,0.1891,,0.2729,0.1938,0.2198,0.2722,0.2729,,0.7581020171835592,0.7934486908061997,0.8527335576976588,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
171,adv,4.0,0.1746,,0.2621,0.1795,0.2106,0.2581,0.2621,,0.891769561360489,0.8681745188895201,0.8393238874394924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
172,adv,4.0,0.1675,,0.2548,0.1711,0.201,0.2508,0.2548,,0.8253570306268845,0.8195590467221826,0.85196941202433,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
173,adv,0.05,0.2004,,0.2815,0.2078,0.2361,0.2781,0.2815,,0.8320188771470268,0.8416844544667471,0.8696219874264149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
174,adv,0.05,0.1939,,0.2762,0.2,0.2246,0.2722,0.2762,,0.8289629019191437,0.8408491905434177,0.8700855199239076,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
175,adv,0.5,0.1936,,0.2761,0.2011,0.2294,0.2741,0.2761,,0.8511735164343404,0.8603128498787327,0.8796260233919464,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
176,adv,2.0,0.1856,,0.2687,0.1863,0.2126,0.266,0.2687,,0.77115272408959,0.7995853850134399,0.8595142921221232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
177,adv,5.0,0.1904,,0.2735,0.1929,0.2252,0.2708,0.2735,,0.8422301560019473,0.8521282894818434,0.8905730304012235,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
178,adv,0.05,0.1946,,0.276,0.1887,0.2255,0.2726,0.276,,0.8515670146575711,0.8515960928035946,0.8752671904313042,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
179,adv,0.1,0.2124,,0.291,0.2181,0.2464,0.2882,0.291,,0.832019495180348,0.8410712657480314,0.8681197928434996,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
180,adv,0.1,0.1932,,0.2769,0.1989,0.2315,0.275,0.2769,,0.8525868750809459,0.8535962216170979,0.8730217652392451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
181,adv,0.3,0.1917,,0.275,0.1982,0.2346,0.273,0.275,,0.8470631263448298,0.8558481367896841,0.8755651667399904,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
182,adv,5.0,0.1807,,0.2654,0.1822,0.2127,0.2634,0.2654,,0.7463803773790737,0.7790958821158745,0.8497965610180517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
183,adv,0.1,0.2095,,0.2895,0.2092,0.2463,0.2868,0.2895,,0.842269724964284,0.8505104885746256,0.8710648355863537,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
184,adv,2.0,0.1767,,0.2628,0.1787,0.2084,0.2596,0.2628,,0.9215703985090222,0.9104484145949058,0.8961220898792933,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
185,adv,4.0,0.1729,,0.2593,0.1786,0.2043,0.2559,0.2593,,0.8369545518251313,0.8303156201070835,0.8303544610394266,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
186,adv,1.0,0.2037,,0.2835,0.2041,0.2363,0.2809,0.2835,,0.9032926913270874,0.8924007784643321,0.8830452613545173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
187,adv,4.0,0.1855,,0.2695,0.184,0.2153,0.2662,0.2695,,0.8394232338177166,0.8531420288351891,0.8836005037455205,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
188,adv,2.0,0.2008,,0.2812,0.2021,0.2339,0.2785,0.2812,,0.860309496231784,0.8644282552158408,0.8916656588127727,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
189,adv,0.1,0.2017,,0.2831,0.2054,0.2392,0.2818,0.2831,,0.8345932988450245,0.8498739407136363,0.8721396220477642,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
190,adv,0.5,0.195,,0.278,0.1998,0.2311,0.2748,0.278,,0.8318031721687102,0.8480579819356527,0.8779351690714328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
191,adv,5.0,0.1838,,0.2685,0.1872,0.2238,0.2661,0.2685,,0.8802262324969125,0.8770493168247235,0.890262425011354,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
192,adv,0.5,0.1989,,0.2807,0.2039,0.2346,0.278,0.2807,,0.828685640945848,0.8401766328661338,0.8658757274701926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
193,adv,0.3,0.2045,,0.2836,0.2014,0.2308,0.2802,0.2836,,0.8390297632225256,0.8494597806173811,0.8802755781236942,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/csv_files/ours_results.csv <==
,index,approach,alpha,map,recip_rank,ndcg,ndcg_cut_5,ndcg_cut_10,ndcg_cut_100,ndcg_cut_1000,nfairr,nfairr5,nfairr10,nfairr50,nfairr100,fairr,fairr5,fairr10,fairr50,fairr100,Unnamed: 0,recip_rank_cut_5,recip_rank_cut_10,recip_rank_cut_50,recip_rank_cut_100,F1_cut_10,avg_runtime,F1,qid,dcg5,dcg10,dcg100,dcg,mrr,mrr5,mrr10,mrr100,dcg50,ndcg5,ndcg10,ndcg50,mdcg100,mrr50,ndcg_cut_50
0,111,ours_adapted,0.0,0.21941984700831837,0.2250307449737461,0.3345838486950142,0.2262705163478213,0.25751057894169915,0.31983351657604153,0.3345838486950142,0.8972148070509806,0.8470722118485826,0.8580974399781734,0.8733673008087721,0.8774015575516257,6.569239722858604,1.933798449612403,2.510424510889627,3.9116492545544075,4.526464271663109,,,,,,,0.013669232220374201,0.13347601728324124,674037.4790697674,,,,,,,,,,,,,,,
1,112,ours_adapted,0.2,0.21752159167623036,0.22313635726376693,0.33324454845685003,0.22487634516409136,0.2561835467399308,0.3184867506229685,0.33324454845685003,0.9035728847290262,0.8578004413512137,0.8659107129007936,0.8795210089204577,0.8834770778197198,6.615720302876222,1.9582945736434108,2.533309339239572,3.9393246106994004,4.557962538484931,,,,,,,0.013669232220374201,0.1333750992759765,674037.4790697674,,,,,,,,,,,,,,,
2,113,ours_adapted,0.4,0.21730776667594992,0.22292302768586353,0.33313796143768465,0.22638911956218297,0.25603954352356645,0.3183680740576954,0.33313796143768465,0.910539026809291,0.8715162790697675,0.8766960696744358,0.8871834099265282,0.8908661297012506,6.665175593474849,1.9896124031007751,2.564798818752307,3.9732195740028975,4.595501434382402,,,,,,,0.013669232220374201,0.1337960959621375,674037.4790697674,,,,,,,,,,,,,,,
3,114,ours_adapted,0.6000000000000001,0.21732658096227234,0.22294154860954635,0.3331367435306233,0.22635322593296547,0.2560593018447959,0.31835768669530745,0.3331367435306233,0.9148670943131121,0.8776612459684264,0.8829087527734046,0.8915048550907064,0.8950560913301714,6.696745082993782,2.003643410852713,2.5829955703211516,3.9926626431548664,4.617236347136038,,,,,,,0.013669232220374201,0.1340225705412945,674037.4790697674,,,,,,,,,,,,,,,
4,115,ours_adapted,0.8,0.2146099412478565,0.22022437772429318,0.33117577956079003,0.22423147593686713,0.2540877999308806,0.31639434242268305,0.33117577956079003,0.9201209990962776,0.8877104736038024,0.8920258132334797,0.8980416590794182,0.9010691079594207,6.735182490119202,2.0265891472868214,2.6096991509782206,4.022073066556492,4.648428134411799,,,,,,,0.013669232220374201,0.13341757233677048,674037.4790697674,,,,,,,,,,,,,,,
5,116,ours_adapted,1.0,0.21464332649652998,0.22025561067479646,0.331147097110823,0.22083415797140046,0.2540040371943258,0.31636132498891695,0.331147097110823,0.9245174159379338,0.8973523001188254,0.8999481727241336,0.9034186872806497,0.9059434888032645,6.766218482506251,2.0486046511627904,2.632833148763381,4.045866458143588,4.673170404271862,,,,,,,0.013669232220374201,0.13370969864225263,674037.4790697674,,,,,,,,,,,,,,,
6,117,ours_adapted,1.2000000000000002,0.21453315204041845,0.22014619728399862,0.3310799408278138,0.21903484258891423,0.2538614994262955,0.31628960948096596,0.3310799408278138,0.9285317911631606,0.90689227635376,0.9068672578673203,0.9086276387348596,0.9106102862130435,6.79559116337889,2.070387596899225,2.6530989294942784,4.06930260033347,4.697378844234728,,,,,,,0.013669232220374201,0.13382818350166936,674037.4790697674,,,,,,,,,,,,,,,
7,118,ours_adapted,1.4,0.21473562992643405,0.2203493600744398,0.3311023045640573,0.21921106257663062,0.25382493937889844,0.3163048912050295,0.3311023045640573,0.9321211148273584,0.9150402987608216,0.9123445518622727,0.9131905818573576,0.9148561400083108,6.821393610810437,2.0889922480620156,2.669141749723145,4.089832218388705,4.719403690755483,,,,,,,0.013669232220374201,0.1337088911864539,674037.4790697674,,,,,,,,,,,,,,,
8,119,ours_adapted,1.6,0.21388333862129166,0.21949542257606486,0.3303937202603286,0.21856619334940636,0.2530969610514528,0.31559296724372515,0.3303937202603286,0.9346932513280948,0.921830317433373,0.9165432644587257,0.9164828191389855,0.9178468083728232,6.840207077017882,2.104496124031008,2.681439645625692,4.104636171476047,4.734904230562379,,,,,,,0.013669232220374201,0.13334230593277172,674037.4790697674,,,,,,,,,,,,,,,
9,120,ours_adapted,1.8,0.21197584426760968,0.21758651266991044,0.32880773763402116,0.21362848957431405,0.2514887826235321,0.31400361008449074,0.32880773763402116,0.9377884577571817,0.9296727890001697,0.9228265247467687,0.9205932961683074,0.9216994361536869,6.8628365583275395,2.122403100775194,2.69984311554079,4.1231300516694525,4.754889265296665,,,,,,,0.013669232220374201,0.13234885720944467,674037.4790697674,,,,,,,,,,,,,,,
10,121,ours_adapted,2.0,0.21195399966414552,0.21759678971617288,0.32882635590074744,0.21342465817506354,0.25149964630211485,0.31401950756846897,0.32882635590074744,0.9410360999231157,0.9371418095399763,0.9294534287292336,0.9251166465530005,0.925773679198483,6.886270196770502,2.139457364341085,2.71922296050203,4.143310549981585,4.775791194750766,,,,,,,0.013669232220374201,0.1325880065865816,674037.4790697674,,,,,,,,,,,,,,,
11,122,ours_adapted,2.5,0.21103167649823473,0.2166752825563975,0.32812592951867264,0.2107766421661026,0.2506147979251665,0.31373615715788905,0.32812592951867264,0.9459443007646121,0.9455614326939399,0.9383530862408207,0.931575910113138,0.9317301351236214,6.922187379605283,2.1586821705426353,2.7452897748246583,4.172372103073032,4.80668958030164,,,,,,,0.013669232220374201,0.13233614601582722,674037.4790697674,,,,,,,,,,,,,,,
12,123,ours_adapted,3.0,0.20782234160379837,0.2134647585782923,0.3255803482973714,0.20546140560378803,0.24804879547086864,0.31118712340305515,0.3255803482973714,0.9495666181975039,0.9509934476319809,0.9451518120704965,0.9364242090047065,0.9361172575197488,6.948601588403281,2.1710852713178292,2.765203026947213,4.194185595327793,4.829447240386445,,,,,,,0.013669232220374201,0.13130020118711674,674037.4790697674,,,,,,,,,,,,,,,
13,124,ours_adapted,3.5,0.2070796264419418,0.21272030150591734,0.3249165933108287,0.20345825882205135,0.24600222142109768,0.31051638875932297,0.3249165933108287,0.9538064371805612,0.9592772704124937,0.9528529176747664,0.942458196599854,0.9416605363094054,6.979613747767939,2.19,2.7877593207825764,4.2213337445272945,4.858202320153918,,,,,,,0.013669232220374201,0.13092186541260098,674037.4790697674,,,,,,,,,,,,,,,
14,125,ours_adapted,4.0,0.20393993839569707,0.20958065105670062,0.32242774498279886,0.19994233764222302,0.24347224277498733,0.3080204340035992,0.32242774498279886,0.956915864194455,0.9659654388049567,0.9580882327357494,0.946869364571494,0.945741425349169,7.00221863666312,2.205271317829457,2.8030933923957178,4.241180495013565,4.87937143221077,,,,,,,0.013669232220374201,0.12966318160069956,674037.4790697674,,,,,,,,,,,,,,,
15,126,ours_adapted,4.5,0.20285864667129105,0.20849715592681936,0.3215138224338137,0.19933336204421626,0.24259022816238895,0.3071026910420716,0.3215138224338137,0.9592001125276453,0.9689190969275165,0.9612900425365265,0.9498871072163316,0.9486663917914662,7.01883547843546,2.212015503875969,2.812471391657438,4.254732032181558,4.894509078688865,,,,,,,0.013669232220374201,0.1291324642544547,674037.4790697674,,,,,,,,,,,,,,,
16,127,ours_adapted,5.0,0.20178678943326905,0.20742561664025067,0.3205618091745093,0.198688492816992,0.23908942795528537,0.3061473786810332,0.3205618091745093,0.9609260891199917,0.9703450008487524,0.9631263097594086,0.9521579961639932,0.9509194998176996,7.031347047433452,2.2152713178294574,2.817849760059062,4.264949227857629,4.906196800608964,,,,,,,0.013669232220374201,0.12850757053523995,674037.4790697674,,,,,,,,,,,,,,,
17,128,ours_adapted,5.5,0.20049840959733775,0.2061369526459144,0.3194515108379177,0.19787568581973475,0.2341203673328118,0.3050348115096283,0.3194515108379177,0.9627886459469481,0.9727215073841453,0.9656475538083967,0.954897960933631,0.9532435113056362,7.044796560099414,2.2206976744186044,2.8252344038390547,4.277276891976019,4.918252325552221,,,,,,,0.013669232220374201,0.12783460780763334,674037.4790697674,,,,,,,,,,,,,,,
18,129,ours_adapted,6.0,0.19959315579171438,0.2052301038382492,0.31859746464472344,0.1940732236555118,0.23331917034731403,0.30417957785514993,0.31859746464472344,0.9641913133784508,0.9750640638261756,0.9669841093264931,0.9567059944392419,0.95507481487437,7.054931749584364,2.226046511627907,2.8291491325212252,4.285411605976342,4.927751988512644,,,,,,,0.013669232220374201,0.12723396674963944,674037.4790697674,,,,,,,,,,,,,,,
19,130,ours_adapted,6.5,0.19927816977409668,0.20492072737575243,0.31825292617651774,0.1940732236555118,0.23182443470086175,0.3038346440544333,0.31825292617651774,0.9653281895002305,0.9755733152266168,0.968033314860501,0.9580824558685649,0.9565115534910317,7.06317544342588,2.2272093023255812,2.8322222222222218,4.291604588587155,4.935204894111439,,,,,,,0.013669232220374201,0.12703152749796232,674037.4790697674,,,,,,,,,,,,,,,
20,131,ours_adapted,7.0,0.19680077587847264,0.2024452947163947,0.31639725898332266,0.19235661785816974,0.2299342999040014,0.30198160831188425,0.31639725898332266,0.9669307193031238,0.9778479714819216,0.9701317259285165,0.9603019470801338,0.9586910970048742,7.074766371821338,2.2324031007751937,2.8383684016242157,4.301590535294623,4.9465110091338635,,,,,,,0.013669232220374201,0.1262118285196966,674037.4790697674,,,,,,,,,,,,,,,
21,132,ours_adapted,7.5,0.19635551045763439,0.20199928675831025,0.3159436556505748,0.19215278645891928,0.22833032899003472,0.3015240008725775,0.3159436556505748,0.967909041104745,0.9785269733491767,0.9712149597501138,0.9615334163253396,0.959966921283108,7.081839319793277,2.2339534883720926,2.8415411590992985,4.30710924728564,4.95309935703971,,,,,,,0.013669232220374201,0.1259205202102752,674037.4790697674,,,,,,,,,,,,,,,
22,133,ours_adapted,8.0,0.19615217489063144,0.20179553187946522,0.3156957786684747,0.19215278645891928,0.2282746770395878,0.3012752340601785,0.3156957786684747,0.9688170422657745,0.978628823629265,0.9718306196940931,0.962599534848405,0.9611031023644483,7.088423616788489,2.2341860465116277,2.843344407530454,4.311905933435908,4.958993157237023,,,,,,,0.013669232220374201,0.12577509891964087,674037.4790697674,,,,,,,,,,,,,,,
23,134,ours_adapted,8.5,0.19534011248422606,0.20097230144188274,0.3150475775535548,0.19154381086091252,0.22766570144158102,0.30132589301271395,0.3150475775535548,0.9696770182912422,0.9789683245628926,0.9725805023280087,0.9638190881316283,0.9621455309207733,7.094685448333067,2.2349612403100774,2.8455407899593945,4.317392954078162,4.964400627693848,,,,,,,0.013669232220374201,0.12538449603343724,674037.4790697674,,,,,,,,,,,,,,,
24,135,ours_adapted,9.0,0.19467953797009563,0.20030404444638578,0.31439489327315373,0.1912213762473004,0.22599877926369963,0.3006738981745864,0.31439489327315373,0.9705625038785405,0.980156577830589,0.9733036267783018,0.9648626444731773,0.9632763105875454,7.100988318245051,2.237674418604651,2.8476504245108893,4.32204063281707,4.970201767793035,,,,,,,0.013669232220374201,0.12495389707470349,674037.4790697674,,,,,,,,,,,,,,,
25,136,ours_adapted,9.5,0.19464241352827943,0.2002659813679791,0.31436055194664614,0.1912213762473004,0.22599877926369963,0.3006361218649096,0.31436055194664614,0.9712611660800842,0.980156577830589,0.9737636388142332,0.9657322109704164,0.9642110187467366,7.106028569308092,2.237674418604651,2.8489977851605754,4.32595299104348,4.975050451883577,,,,,,,0.013669232220374201,0.12495619667272068,674037.4790697674,,,,,,,,,,,,,,,
26,137,ours_adapted,10.0,0.19686645812129047,0.2024907679761124,0.3159543902923208,0.19293798204464244,0.2277153850610417,0.3022319979052314,0.3159543902923208,0.9723615627846804,0.9815145815650993,0.9756143995670145,0.9672227168483284,0.9656899111095167,7.114011994488746,2.2407751937984495,2.8544186046511624,4.332659083046193,4.982722024877271,,,,,,,0.013669232220374201,0.12576664320535763,674037.4790697674,,,,,,,,,,,,,,,

